Ice-Tide: Implicit Cryo-ET Imaging and Deformation Estimation

We introduce ICE-TIDE, a method for cryogenic electron tomography (cryo-ET) that simultaneously aligns observations and reconstructs a high-resolution volume. The alignment of tilt series in cryo-ET is a major problem limiting the resolution of reconstructions. ICE-TIDE relies on an efficient coordinate-based implicit neural representation of the volume which enables it to directly parameterize deformations and align the projections. Furthermore, the implicit network acts as an effective regularizer, allowing for high-quality reconstruction at low signal-to-noise ratios as well as partially restoring the missing wedge information. We compare the performance of ICE-TIDE to existing approaches on realistic simulated volumes where the significant gains in resolution and accuracy of recovering deformations can be precisely evaluated. Finally, we demonstrate ICE-TIDE's ability to perform on experimental data sets.

==> images/SNR_exp/CC.csv <==
SNR,icetide,ETOMO,AreTomo,FBP,FBP_no_deformed,FBP_est_deformed,aretomo_tv,tv,tv_no_deformed,tv_icetide
-20,0.159075627844,-0.000252313126111,0.000211554171983,0.00501878559589,0.0162432100624,0.00727266818285,0.0368145368993,0.0192690603435,0.0728975534439,0.0412298962474
-10,0.699113095063,0.0143643794581,0.00150551670231,0.0155109092593,0.0511369779706,0.057748246938,0.0519395805895,0.0346171706915,0.284072250128,0.311530679464
0,0.818662089535,0.0632460191846,0.145138412714,0.0482413880527,0.158772736788,0.183779254556,0.434260696173,0.266843616962,0.708673655987,0.703354716301
10,0.850999499408,0.139606788754,0.309879094362,0.139566972852,0.433046668768,0.483787924051,0.441473811865,0.290197461843,0.776619195938,0.763610184193
20,0.85756288004,0.17015132308,0.400002688169,0.273937821388,0.726044356823,0.737555027008,0.391597390175,0.289542853832,0.782411873341,0.770806074142
30,0.859800318167,0.171868592501,0.425791651011,0.324083268642,0.802326738834,0.793909788132,0.436448991299,0.289683967829,0.783033967018,0.773233294487


==> images/SNR_exp/resolution0143.csv <==
SNR,icetide,ETOMO,AreTomo,FBP,FBP_no_deformed,FBP_est_deformed
-20,40.0,3.0,13.0,25.0,40.0,35.0
-10,57.0,21.0,7.0,30.0,65.0,59.0
0,94.0,23.0,47.0,32.0,96.0,87.0
10,181.0,23.0,58.0,32.0,159.0,135.0
20,187.0,23.0,54.0,32.0,211.0,183.0
30,196.0,23.0,60.0,32.0,276.0,217.0


==> images/SNR_exp/resolution05.csv <==
SNR,icetide,ETOMO,AreTomo,FBP,FBP_no_deformed,FBP_est_deformed
-20,20.0,3.0,5.0,15.0,20.0,18.0
-10,29.0,7.0,4.0,21.0,37.0,35.0
0,59.0,9.0,25.0,24.0,59.0,56.0
10,99.0,9.0,25.0,25.0,86.0,80.0
20,140.0,9.0,25.0,25.0,136.0,109.0
30,158.0,9.0,25.0,25.0,190.0,159.0


==> images/default_experiment/FSC.csv <==
x,icetide,FBP,FBP_no_deformed,AreTomo_patch0,ETOMO,FBP_est_deformed,AreTomo_patch1,AreTomo_tv_patch0,AreTomo_tv_patch1,tv,tv_no_deformed,icetide_tv
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000222e+00,1.000000000000000000e+00,9.999999999999998890e-01,9.999999999999998890e-01,9.999999999999998890e-01,1.000000000000000222e+00
1.000000000000000000e+00,9.987562268328513682e-01,6.657615096677211852e-01,6.658960692654176672e-01,6.552549786928044684e-01,0.000000000000000000e+00,6.784060582930879768e-01,6.607442661104286907e-01,9.281980427963034685e-01,9.159587389056335072e-01,9.159587389056335072e-01,9.216462456017949778e-01,9.208146233479054255e-01
2.000000000000000000e+00,9.957445281032206719e-01,7.816363609314308514e-01,7.864169480549072500e-01,7.555241981232804216e-01,0.000000000000000000e+00,7.922945256452892382e-01,7.589283168749091368e-01,8.639574186074659989e-01,8.442321328278802328e-01,8.442321328278802328e-01,8.735133527569920453e-01,8.736049724424123086e-01
3.000000000000000000e+00,9.933362229582199943e-01,7.525331670516187677e-01,7.586276519365422466e-01,7.447870644728311618e-01,0.000000000000000000e+00,7.623984123219543774e-01,7.488514604579710188e-01,8.153571180155653186e-01,8.172618135051967769e-01,8.172618135051967769e-01,8.353488768569968803e-01,8.346177216370965768e-01
4.000000000000000000e+00,9.793462155356588150e-01,7.392225728789106887e-01,7.427780232314270537e-01,7.022457379901692054e-01,0.000000000000000000e+00,7.483545628389568494e-01,7.028017263950215865e-01,7.886158089894776957e-01,7.816079303947897072e-01,7.816079303947897072e-01,8.296034912469781863e-01,8.292970520744438190e-01
5.000000000000000000e+00,9.793578299251414210e-01,7.219163298173355559e-01,7.298219313478647718e-01,6.951767830203217091e-01,0.000000000000000000e+00,7.328737454205964674e-01,6.833042326871879846e-01,7.267728946570569670e-01,7.002939447702901665e-01,7.002939447702901665e-01,8.008239277269327827e-01,7.995736338094627804e-01
6.000000000000000000e+00,9.686101460829489307e-01,6.967559781528995799e-01,7.010724108433394886e-01,6.567317513754016289e-01,0.000000000000000000e+00,7.018261700126890990e-01,6.703652051737486461e-01,6.773304894599279091e-01,6.668730292806722693e-01,6.668730292806722693e-01,7.723077667070089580e-01,7.695149589258114542e-01
7.000000000000000000e+00,9.591474534635078264e-01,7.395774088000717228e-01,7.465076837896404971e-01,6.856782453735046357e-01,0.000000000000000000e+00,7.475308010536370062e-01,6.678441708907680852e-01,7.007442265560394068e-01,6.558946756157777447e-01,6.558946756157777447e-01,8.044304529556393080e-01,8.025927086563605650e-01
8.000000000000000000e+00,9.542748507561520377e-01,7.054093511003486361e-01,7.138162398817322618e-01,6.487591063059285901e-01,0.000000000000000000e+00,7.141527414972181909e-01,6.402909307417945506e-01,6.523245615549936316e-01,6.053169000278154632e-01,6.053169000278154632e-01,7.743390368649543110e-01,7.729332171543908947e-01
9.000000000000000000e+00,9.418604873233706876e-01,7.054390446530888203e-01,7.183339741433335535e-01,6.515525885887660795e-01,0.000000000000000000e+00,7.179041464531017436e-01,6.334608912912803591e-01,6.410809515115930557e-01,5.452459772545238392e-01,5.452459772545238392e-01,7.765209916770778875e-01,7.740068027690499841e-01
1.000000000000000000e+01,9.445291095226630018e-01,7.376546840048952003e-01,7.570466168412331998e-01,6.736405770846609631e-01,0.000000000000000000e+00,7.567792909818645830e-01,6.631887888059568859e-01,6.430482372681738390e-01,5.617179895790918032e-01,5.617179895790918032e-01,8.015395623346417420e-01,7.995944556937550907e-01
1.100000000000000000e+01,9.337142997696856739e-01,7.073798357025241623e-01,7.377746158457350045e-01,6.374126017751186035e-01,0.000000000000000000e+00,7.359374340127602387e-01,6.168941591140829628e-01,5.792524843786676092e-01,5.029713593286569973e-01,5.029713593286569973e-01,7.846979127997352199e-01,7.823035534991578110e-01
1.200000000000000000e+01,9.341188473938925041e-01,7.046966294762833094e-01,7.409019837701925626e-01,6.186567283744776047e-01,0.000000000000000000e+00,7.390812187970929870e-01,5.994701592244892074e-01,5.664255962003595934e-01,4.815957885900709612e-01,4.815957885900709612e-01,7.813453629788074117e-01,7.785100731642354832e-01
1.300000000000000000e+01,9.391198177569597405e-01,7.318478584849930080e-01,7.764040505060390007e-01,6.372623778333579292e-01,0.000000000000000000e+00,7.741917450307572723e-01,6.374039748156249408e-01,5.743849004866466990e-01,5.189179825718900352e-01,5.189179825718900352e-01,8.120152716994747388e-01,8.084680502354496534e-01
1.400000000000000000e+01,9.390172633034623573e-01,7.343497329547782337e-01,7.884500013273684216e-01,6.272128627165780568e-01,0.000000000000000000e+00,7.853918666034137575e-01,6.091505679221158598e-01,5.479421101163362007e-01,4.627094025037271074e-01,4.627094025037271074e-01,8.221735515591674925e-01,8.187273634465710437e-01
1.500000000000000000e+01,9.333901750414264065e-01,7.130491827581081354e-01,7.837122220166035103e-01,6.056239889322537762e-01,0.000000000000000000e+00,7.811673798375672328e-01,6.084475988892901199e-01,5.005104938024774741e-01,4.609050280687807533e-01,4.609050280687807533e-01,8.167886801242226769e-01,8.126338425926832310e-01
1.600000000000000000e+01,9.306611633557406726e-01,7.300621040846647647e-01,8.084474237832931509e-01,6.053977873001279431e-01,0.000000000000000000e+00,8.056714875470801784e-01,6.146364841650255872e-01,5.046871083983305306e-01,4.378223110382391536e-01,4.378223110382391536e-01,8.309991315059799266e-01,8.267548779013452753e-01
1.700000000000000000e+01,9.267675630631737604e-01,7.075355911010706711e-01,8.158697228483160480e-01,5.771135118780402751e-01,0.000000000000000000e+00,8.128159106492023334e-01,6.156202273779858292e-01,4.465527892019129919e-01,3.907203253549665356e-01,3.907203253549665356e-01,8.354455329826652177e-01,8.318019736346571325e-01
1.800000000000000000e+01,9.235800448921888117e-01,7.036867359896444851e-01,8.275076346707567199e-01,5.853788039003030574e-01,0.000000000000000000e+00,8.234770693212130066e-01,5.993722942802675036e-01,4.668942422199702791e-01,3.992971388356243434e-01,3.992971388356243434e-01,8.416646849258004881e-01,8.368298762981406513e-01
1.900000000000000000e+01,9.205958490703798347e-01,6.678901800857824922e-01,8.240414924381779249e-01,5.534681935322162127e-01,0.000000000000000000e+00,8.201523043471808938e-01,5.665009757219349185e-01,4.088469781005860115e-01,3.323356587772048343e-01,3.323356587772048343e-01,8.396909076894158996e-01,8.347690282139048623e-01
2.000000000000000000e+01,9.160726349977375005e-01,6.601096111486982609e-01,8.427902567415226365e-01,5.588947503743979528e-01,0.000000000000000000e+00,8.382432709433336182e-01,5.918704646990305962e-01,3.951361637982722108e-01,3.158198386382391476e-01,3.158198386382391476e-01,8.494178874316824501e-01,8.440506964608663898e-01
2.100000000000000000e+01,9.093672990185401872e-01,5.983597025423076365e-01,8.208312950913737582e-01,5.241135213405646587e-01,0.000000000000000000e+00,8.155417551418195909e-01,5.258211051072456677e-01,3.425378968827856863e-01,2.670508747326406640e-01,2.670508747326406640e-01,8.313252968312269120e-01,8.253857908196353677e-01
2.200000000000000000e+01,9.101621265377350944e-01,5.804593801250034213e-01,8.396284621524311431e-01,5.350283867605843957e-01,0.000000000000000000e+00,8.336948924226164070e-01,5.396365833756854302e-01,3.224896378379648598e-01,2.355842632457758323e-01,2.355842632457758323e-01,8.425080181821670289e-01,8.368747119831456693e-01
2.300000000000000000e+01,9.044960348650856741e-01,5.271313412324606373e-01,8.378421776987943215e-01,5.045355902968478023e-01,0.000000000000000000e+00,8.317120217039822849e-01,5.281666771731083898e-01,2.993358680734415911e-01,2.191080337922163279e-01,2.191080337922163279e-01,8.415398386793099261e-01,8.345836616742997593e-01
2.400000000000000000e+01,9.042654233397057206e-01,5.050537709249439677e-01,8.363615243865297755e-01,4.702266543446978475e-01,0.000000000000000000e+00,8.299727405682677528e-01,5.139492335256974354e-01,2.445306456107087523e-01,1.941410877895117237e-01,1.941410877895117237e-01,8.378001500439025140e-01,8.307804066402248999e-01
2.500000000000000000e+01,8.939467662787976554e-01,4.531847965455314542e-01,8.337144309477805271e-01,4.392784955317409201e-01,0.000000000000000000e+00,8.261502687625513763e-01,4.903317905465671145e-01,2.212682671561432279e-01,1.544475551258450152e-01,1.544475551258450152e-01,8.370146136147506022e-01,8.284603146528610740e-01
2.600000000000000000e+01,8.961338023194402869e-01,4.362306166947645392e-01,8.514678127098983529e-01,4.382907867106156652e-01,0.000000000000000000e+00,8.438065865536483745e-01,5.040233401075013830e-01,2.118994772517650005e-01,1.688998927427287911e-01,1.688998927427287911e-01,8.445885986443756321e-01,8.369213850740130356e-01
2.700000000000000000e+01,8.878948575175494851e-01,3.497725712417028010e-01,8.397958735271884301e-01,3.938711109879786121e-01,0.000000000000000000e+00,8.315538062096229366e-01,4.648602790750854252e-01,1.924967084508640569e-01,1.525912767785412849e-01,1.525912767785412849e-01,8.350910167621050650e-01,8.272624427306533024e-01
2.800000000000000000e+01,8.887853481163462410e-01,3.339914367771298354e-01,8.464092010811278266e-01,3.943451178924943235e-01,0.000000000000000000e+00,8.380265005823245295e-01,4.707675698098546246e-01,2.005298143013280743e-01,1.789915445160159269e-01,1.789915445160159269e-01,8.397134784171705890e-01,8.307669103041851466e-01
2.900000000000000000e+01,8.829284305448098502e-01,2.841821200191466112e-01,8.411564442201617808e-01,3.538950766554808114e-01,0.000000000000000000e+00,8.319526101215783953e-01,4.466940051319871485e-01,1.419403938822412226e-01,1.135831161945521361e-01,1.135831161945521361e-01,8.321961528529450147e-01,8.216860603441868971e-01
3.000000000000000000e+01,8.782299340622498063e-01,2.301159737141511286e-01,8.414382549539602962e-01,3.206225958268734688e-01,0.000000000000000000e+00,8.310326428826758649e-01,4.127059473161663328e-01,1.250374710597497996e-01,1.026236292007791373e-01,1.026236292007791373e-01,8.342783198265717459e-01,8.236699405916859673e-01
3.100000000000000000e+01,8.780507936493600063e-01,1.881949655481462147e-01,8.562006906973944620e-01,3.431965103166348952e-01,0.000000000000000000e+00,8.451909543542341918e-01,4.179250184644582866e-01,1.481925376438987807e-01,1.232244660910026546e-01,1.232244660910026546e-01,8.397202639276644121e-01,8.277962525676207939e-01
3.200000000000000000e+01,8.763689730282813173e-01,1.376084825133382650e-01,8.545441023044683115e-01,3.030329903524381918e-01,0.000000000000000000e+00,8.441622028718338555e-01,4.085412983394224318e-01,1.077577828030030077e-01,8.135232154525492976e-02,8.135232154525492976e-02,8.385874391011938211e-01,8.283759292340863167e-01
3.300000000000000000e+01,8.749015753244173688e-01,1.309878014500732435e-01,8.595666736999267865e-01,2.987740819511856549e-01,0.000000000000000000e+00,8.470796092614826245e-01,3.921294639258179893e-01,1.164915338625454877e-01,8.667227982942167508e-02,8.667227982942167508e-02,8.422711657215361525e-01,8.297698183427448804e-01
3.400000000000000000e+01,8.653205398809903359e-01,8.098621702379446563e-02,8.559238632924912604e-01,2.795003344885095831e-01,0.000000000000000000e+00,8.433135489455213518e-01,4.080046762759650947e-01,1.069541869313271054e-01,7.157424780720413049e-02,7.157424780720413049e-02,8.347750100662983952e-01,8.221060564628696055e-01
3.500000000000000000e+01,8.633201334149156470e-01,2.661527718759094593e-02,8.532423168102203359e-01,2.663847020965043888e-01,0.000000000000000000e+00,8.404611106095039030e-01,4.001229295959310428e-01,9.133264818608854974e-02,4.725872137844532028e-02,4.725872137844532028e-02,8.332263665074879366e-01,8.207942878735167147e-01
3.600000000000000000e+01,8.565739571585456735e-01,3.693359250691199969e-02,8.505877880392456181e-01,2.380899598140563400e-01,0.000000000000000000e+00,8.372797734803404390e-01,3.808284711139623413e-01,1.191895806286915466e-01,7.874330396278887700e-02,7.874330396278887700e-02,8.267321574748954793e-01,8.137413019503930700e-01
3.700000000000000000e+01,8.504089901606506352e-01,8.998505489547857505e-03,8.444618076403197504e-01,2.147512900365525224e-01,0.000000000000000000e+00,8.298697552624652030e-01,3.526183637742625887e-01,1.147646302802568241e-01,5.770299514298661558e-02,5.770299514298661558e-02,8.216248581438705401e-01,8.076714575900868498e-01
3.800000000000000000e+01,8.473790981426924107e-01,-2.750416837419718610e-02,8.469553323231133746e-01,1.842461937865246258e-01,0.000000000000000000e+00,8.319605057503445256e-01,3.452013499390371165e-01,1.066153688939374539e-01,6.133519522511538674e-02,6.133519522511538674e-02,8.234488045588557181e-01,8.087273465544099205e-01
3.900000000000000000e+01,8.368116949277455419e-01,-3.952619408442999832e-02,8.425358757763919959e-01,1.668258590100682726e-01,0.000000000000000000e+00,8.279540575453149254e-01,3.152169586523415057e-01,1.205231994414974472e-01,7.803672789483584449e-02,7.803672789483584449e-02,8.169813128949705572e-01,8.027889058598879357e-01
4.000000000000000000e+01,8.383866897583830413e-01,-7.787907366963674194e-02,8.492688009084143896e-01,1.614898071287231285e-01,0.000000000000000000e+00,8.338129883871229220e-01,3.210990173479824628e-01,1.183015557481974372e-01,8.200719832518187091e-02,8.200719832518187091e-02,8.187740835290638897e-01,8.049340127711556159e-01
4.100000000000000000e+01,8.339327955861807196e-01,-8.458478971715650829e-02,8.481261625635624357e-01,1.347186928984366316e-01,0.000000000000000000e+00,8.300756313739096059e-01,2.919030816900103353e-01,1.203549355380535008e-01,6.826504540957410716e-02,6.826504540957410716e-02,8.162720664819300698e-01,7.990955809268460719e-01
4.200000000000000000e+01,8.229908418022868766e-01,-9.999189790019638591e-02,8.351986650681214597e-01,1.330781616536953482e-01,0.000000000000000000e+00,8.170811774235684499e-01,2.760804175644919201e-01,5.728220299462234016e-02,2.791287100645327424e-02,2.791287100645327424e-02,8.028863286740158811e-01,7.859257796105200145e-01
4.300000000000000000e+01,8.241812035387400259e-01,-1.201638157331571255e-01,8.469731483725959631e-01,1.365888247069840244e-01,0.000000000000000000e+00,8.264674351174968736e-01,2.638993811411806112e-01,1.000180795365799430e-01,8.001186789679919087e-02,8.001186789679919087e-02,8.116086425351637379e-01,7.933690584460988404e-01
4.400000000000000000e+01,8.195097992237441176e-01,-1.341980217505657491e-01,8.419978590136842911e-01,1.138102449538275357e-01,0.000000000000000000e+00,8.192347339255539040e-01,2.709783967392960236e-01,6.729008498354820123e-02,8.314612437881241380e-02,8.314612437881241380e-02,8.013450030368226562e-01,7.819542803646752915e-01
4.500000000000000000e+01,8.198468560666956062e-01,-1.371175388713752052e-01,8.471890090206178892e-01,1.328426941925790750e-01,0.000000000000000000e+00,8.256291147683452181e-01,2.766252966848348205e-01,5.497365940240614424e-02,5.049133534916395993e-02,5.049133534916395993e-02,8.043629204135733790e-01,7.863780313637740438e-01
4.600000000000000000e+01,8.146882258900888241e-01,-1.389457937483645766e-01,8.422345440076833833e-01,9.834595912712591759e-02,0.000000000000000000e+00,8.201195137906702737e-01,2.480208430812121390e-01,6.566069953011655080e-02,7.360057063466293736e-02,7.360057063466293736e-02,7.986144536971439001e-01,7.792185710197793158e-01
4.700000000000000000e+01,8.110279911084338211e-01,-1.372773406869094437e-01,8.412587106523401470e-01,8.639721726863314188e-02,0.000000000000000000e+00,8.186748025356046510e-01,2.377732451981262596e-01,6.400207230368942790e-02,7.754104374653236764e-02,7.754104374653236764e-02,7.958250381797242756e-01,7.760519895479541796e-01
4.800000000000000000e+01,8.072552576999865170e-01,-1.523923757479418439e-01,8.338435150578671351e-01,7.332609965867148416e-02,0.000000000000000000e+00,8.084591586981138001e-01,2.359808622981942605e-01,7.527990277415942677e-02,8.211101555237948491e-02,8.211101555237948491e-02,7.900957143789411052e-01,7.690663263070859346e-01
4.900000000000000000e+01,8.015376551281980788e-01,-1.577587986975290402e-01,8.325875852486489537e-01,7.127838628186444758e-02,0.000000000000000000e+00,8.087152742700032260e-01,2.251310093699826487e-01,3.932608823758762528e-02,4.654703736860694302e-02,4.654703736860694302e-02,7.868036032403719071e-01,7.663031628146542706e-01
5.000000000000000000e+01,7.962765965088028919e-01,-1.484774047291685939e-01,8.212993241531277855e-01,7.741305913554064055e-02,0.000000000000000000e+00,7.943442867416783404e-01,2.244659078698922061e-01,6.769132582493775363e-02,6.478894318673764086e-02,6.478894318673764086e-02,7.779982610551391398e-01,7.576504372254989628e-01
5.100000000000000000e+01,7.886346027224344635e-01,-1.388784879008475304e-01,8.230321847551985703e-01,5.498174547353745084e-02,0.000000000000000000e+00,7.944734830105881773e-01,2.050017945586257162e-01,4.183898240190073864e-02,6.166274999696159942e-02,6.166274999696159942e-02,7.785375193997733367e-01,7.545407757942712568e-01
5.200000000000000000e+01,7.921912496712244511e-01,-1.329833056461580398e-01,8.230119168277822972e-01,2.936346265941504677e-02,0.000000000000000000e+00,7.949749687278970800e-01,2.008295311139494943e-01,4.564280937328357018e-02,6.583204117350133222e-02,6.583204117350133222e-02,7.755794836275835547e-01,7.530668618756753974e-01
5.300000000000000000e+01,7.901657299635423959e-01,-1.507457754144378992e-01,8.232675443460429898e-01,4.058034538722907897e-02,0.000000000000000000e+00,7.933161106762447456e-01,1.888564834838281081e-01,3.838638832087967051e-02,4.907081624598936404e-02,4.907081624598936404e-02,7.759291158073945427e-01,7.522063264941707406e-01
5.400000000000000000e+01,7.821196601704095697e-01,-1.541497458969870171e-01,8.116638326651253177e-01,3.548034131401048979e-02,0.000000000000000000e+00,7.809383733211326950e-01,1.664468552310465754e-01,4.240284141701596010e-02,6.019095342320326947e-02,6.019095342320326947e-02,7.671719806980272782e-01,7.430937242555816225e-01
5.500000000000000000e+01,7.847173347693785495e-01,-1.354374592908942632e-01,8.141062353419032949e-01,1.676901622412701326e-02,0.000000000000000000e+00,7.833234906255751584e-01,1.622085713204705348e-01,3.904788257320284534e-02,5.189580798283104091e-02,5.189580798283104091e-02,7.698428419573639658e-01,7.446632637269757771e-01
5.600000000000000000e+01,7.719422924435691558e-01,-1.355693646503592920e-01,8.064965771505354653e-01,2.458989506927921828e-02,0.000000000000000000e+00,7.731251726768127996e-01,1.443544189321212257e-01,4.249476337956430844e-02,5.179168099189899316e-02,5.179168099189899316e-02,7.610809246749502543e-01,7.345822417313965236e-01
5.700000000000000000e+01,7.756207930899852165e-01,-1.310536052688347219e-01,8.043167413769126695e-01,2.259105599825800281e-02,0.000000000000000000e+00,7.710256630754885876e-01,1.543473069818360466e-01,2.435623276959688471e-02,3.841550843291790390e-02,3.841550843291790390e-02,7.601764839289232301e-01,7.341448953027560620e-01
5.800000000000000000e+01,7.676598208277592983e-01,-1.294608208332156951e-01,7.954314128582838928e-01,2.572320013673146458e-02,0.000000000000000000e+00,7.623409037061632532e-01,1.370607356247510178e-01,3.788277451744186813e-02,7.159543686685887476e-02,7.159543686685887476e-02,7.517996558768593740e-01,7.235547549357180808e-01
5.900000000000000000e+01,7.563676105057278720e-01,-1.036595577106776966e-01,7.833211466326484018e-01,2.227340358633849923e-02,0.000000000000000000e+00,7.473495610873811534e-01,1.365256068372718290e-01,3.475727231196705513e-02,5.596851620557068835e-02,5.596851620557068835e-02,7.453360823959620518e-01,7.167895670828190458e-01
6.000000000000000000e+01,7.547329280733811041e-01,-1.219943129680537974e-01,7.811278772764923550e-01,8.640253797407241448e-03,0.000000000000000000e+00,7.443326929078158960e-01,1.162437741370552502e-01,2.214373071548694782e-02,5.207215937812591233e-02,5.207215937812591233e-02,7.417640439802899444e-01,7.117299657042129857e-01
6.100000000000000000e+01,7.516971565211623130e-01,-9.872429143514134531e-02,7.692855810292629215e-01,-8.715418863379509329e-03,0.000000000000000000e+00,7.315571672795031510e-01,1.004245105842257596e-01,3.032314323769156467e-02,5.727737500462514592e-02,5.727737500462514592e-02,7.345644471271641773e-01,7.071982612349960728e-01
6.200000000000000000e+01,7.434593289739341859e-01,-8.317362186809454383e-02,7.630566658451063411e-01,6.972958131035447704e-03,0.000000000000000000e+00,7.242312802638138924e-01,1.044760527619174317e-01,7.903425521121793668e-03,4.115269353836726457e-02,4.115269353836726457e-02,7.323588861123492277e-01,7.015030053460602488e-01
6.300000000000000000e+01,7.321903924543755604e-01,-9.209214972528793897e-02,7.470920284854911664e-01,4.271182436871212053e-03,0.000000000000000000e+00,7.079173197704752285e-01,9.238628354174165114e-02,2.641781434336504600e-02,3.069514953605822355e-02,3.069514953605822355e-02,7.167602892986357777e-01,6.857124453161708155e-01
6.400000000000000000e+01,7.306620949752382632e-01,-9.004487081101723855e-02,7.438695354242954583e-01,6.579020229917913361e-03,0.000000000000000000e+00,7.046678731234577997e-01,8.689384261352020578e-02,-8.868532146549786346e-03,3.397529540455987429e-02,3.397529540455987429e-02,7.151146179835273786e-01,6.818622825334650361e-01
6.500000000000000000e+01,7.227835292546257451e-01,-7.387800770434439779e-02,7.312523650986183510e-01,-8.917276195454232682e-03,0.000000000000000000e+00,6.890566295148912168e-01,7.753618300701914379e-02,1.057315590211657837e-02,3.485125122703958134e-02,3.485125122703958134e-02,7.084596058471055446e-01,6.741903846394333710e-01
6.600000000000000000e+01,7.136492466148063318e-01,-7.357719030316137165e-02,7.203122502986013531e-01,8.067096970667301040e-03,0.000000000000000000e+00,6.790650892566545416e-01,8.078342171849769993e-02,3.183873979237602288e-03,3.823378925223503561e-02,3.823378925223503561e-02,7.008726273807630580e-01,6.674139416833302363e-01
6.700000000000000000e+01,7.080805691690169601e-01,-5.145531064773844337e-02,7.076870451519706728e-01,2.927156208423100595e-03,0.000000000000000000e+00,6.660845951596654491e-01,7.135991948480771563e-02,1.347896576810842136e-02,1.498167178424588894e-02,1.498167178424588894e-02,6.887490498737739442e-01,6.566420822949035063e-01
6.800000000000000000e+01,6.960598153351031936e-01,-5.939261197466964154e-02,7.025844396713425422e-01,-1.736966064824913177e-03,0.000000000000000000e+00,6.510587667783759303e-01,5.563673458528815841e-02,1.325334521647408489e-03,2.338510661338522381e-02,2.338510661338522381e-02,6.885478284314480169e-01,6.500895176044441115e-01
6.900000000000000000e+01,6.917328154092742265e-01,-3.349040096587432153e-02,6.893370330211052721e-01,9.883914567598049011e-03,0.000000000000000000e+00,6.405848352689255121e-01,5.981235737559328219e-02,-1.250259205173719773e-02,2.717536490414569628e-03,2.717536490414569628e-03,6.815833612150966614e-01,6.440044800082564969e-01
7.000000000000000000e+01,6.818368612396968897e-01,-4.862532514396927102e-02,6.762253225522368849e-01,3.034235953145385245e-03,0.000000000000000000e+00,6.274838099831505644e-01,4.069179466716603411e-02,8.884757444698657526e-04,2.042171562172450869e-02,2.042171562172450869e-02,6.760172876217863669e-01,6.355050358291267631e-01
7.100000000000000000e+01,6.801074548437351375e-01,-4.255306914758701792e-02,6.652824569158958257e-01,-2.823860412462237519e-04,0.000000000000000000e+00,6.181496306350593439e-01,4.775772673997921713e-02,4.656672546214567980e-05,9.693794020178113022e-03,9.693794020178113022e-03,6.719287707392832543e-01,6.327235263483756977e-01
7.200000000000000000e+01,6.614970010828125080e-01,-3.269027292845367444e-02,6.497435107623582562e-01,6.408701814897810843e-03,0.000000000000000000e+00,5.960060981042115680e-01,4.067741043203603607e-02,-1.434739303458606313e-02,1.044583001260184114e-02,1.044583001260184114e-02,6.630858331791442684e-01,6.185633657398836860e-01
7.300000000000000000e+01,6.680793080865685685e-01,-4.259292443242918696e-02,6.365197491680599784e-01,-5.257058390177433115e-04,0.000000000000000000e+00,5.871577401420829956e-01,3.669322385478468451e-02,-1.605383903996385545e-02,1.227707306615480852e-02,1.227707306615480852e-02,6.585377713451326942e-01,6.200581187405436179e-01
7.400000000000000000e+01,6.508021319119902115e-01,-2.821644106391733506e-02,6.284176535416069465e-01,1.423029210234721433e-02,0.000000000000000000e+00,5.735660103216274619e-01,2.558833089489704823e-02,-1.463322725016423694e-02,7.865470220167104657e-04,7.865470220167104657e-04,6.518939202381677234e-01,6.060663988376177036e-01
7.500000000000000000e+01,6.486451444008857203e-01,-3.817315099063491035e-02,6.164915856126940152e-01,7.681098064371637280e-03,0.000000000000000000e+00,5.634138044837803116e-01,2.418862078031971258e-02,-6.102839569438794388e-03,1.135456893394171454e-02,1.135456893394171454e-02,6.448289556650681487e-01,5.991504930017211850e-01
7.600000000000000000e+01,6.348214456167315944e-01,-2.139790397929026283e-02,6.042922305036617647e-01,1.223853650213785511e-02,0.000000000000000000e+00,5.486232369093445582e-01,2.731646313024413408e-02,1.862693693212471701e-03,8.067011142134008356e-03,8.067011142134008356e-03,6.354652629068353598e-01,5.912421918209390670e-01
7.700000000000000000e+01,6.359295799870620103e-01,-1.630204689437595930e-02,6.019879569425484744e-01,2.017108124711902012e-02,0.000000000000000000e+00,5.477240407434613712e-01,1.960169371511641043e-02,-3.193779825877168625e-03,-6.697640628868875307e-04,-6.697640628868875307e-04,6.361847063505202682e-01,5.916385216034613093e-01
7.800000000000000000e+01,6.198366946131567135e-01,-2.624705320394856919e-02,5.842068027476997605e-01,1.666770678432374919e-02,0.000000000000000000e+00,5.269076617556388564e-01,1.925752048524707188e-02,-1.491569331749828878e-02,1.630715536015223772e-03,1.630715536015223772e-03,6.260221152733914662e-01,5.776601696287044785e-01
7.900000000000000000e+01,6.190914813119895443e-01,-2.050831198027718363e-02,5.750569806464101985e-01,8.993366942395953842e-03,0.000000000000000000e+00,5.161050918285955413e-01,2.022859628981201613e-02,7.819450997228057434e-03,1.266411873879908292e-02,1.266411873879908292e-02,6.251567624667119238e-01,5.788343916677347600e-01
8.000000000000000000e+01,6.100731405718121669e-01,-1.021361954634473351e-02,5.566819922934815867e-01,-4.027977258036333805e-04,0.000000000000000000e+00,4.909214256163567103e-01,3.628185357268394473e-03,5.371991223344217692e-03,3.779359252751806394e-03,3.779359252751806394e-03,6.175051612048670924e-01,5.689509238186943874e-01
8.100000000000000000e+01,6.006518714109597701e-01,-1.821854523666665074e-02,5.551622325582405981e-01,1.587812466049774024e-02,0.000000000000000000e+00,4.904145740479478599e-01,1.857997453693093978e-02,-1.795939240302832363e-02,-7.866783782158010691e-03,-7.866783782158010691e-03,6.097282742825179680e-01,5.603394181077322456e-01
8.200000000000000000e+01,5.967266134846085368e-01,-2.256522450318738243e-02,5.432656782375079318e-01,5.655553060423107285e-03,0.000000000000000000e+00,4.808104550647966380e-01,1.801105659099831030e-03,-6.520012740013634948e-03,-9.690298915113320158e-03,-9.690298915113320158e-03,6.115426911493595519e-01,5.586349053264433318e-01
8.300000000000000000e+01,5.798472506072301913e-01,-9.562714050884676617e-03,5.211190523791963125e-01,9.737521638466480056e-03,0.000000000000000000e+00,4.581739293199765251e-01,9.067927079580304084e-03,-3.591781092858562039e-03,-5.852063547311807433e-04,-5.852063547311807433e-04,5.988090302116992891e-01,5.456380176390803749e-01
8.400000000000000000e+01,5.796289095521935941e-01,-1.264920660024732892e-02,5.121078642074859966e-01,1.388625137664410529e-02,0.000000000000000000e+00,4.553138741354316177e-01,1.557047561502725858e-02,-3.676943308876449382e-03,-7.363634383168374611e-03,-7.363634383168374611e-03,5.975708468852648503e-01,5.457478629250996915e-01
8.500000000000000000e+01,5.705396495399636114e-01,-7.313251994418704278e-03,5.049579885884851738e-01,1.254716351894685257e-02,0.000000000000000000e+00,4.407872600497480531e-01,-2.866772295868269625e-03,7.974710164192436862e-03,-6.811119679360565227e-03,-6.811119679360565227e-03,5.979116895908944684e-01,5.420527949088882469e-01
8.600000000000000000e+01,5.664669272435847169e-01,-9.331325647456882935e-04,4.908482363579426133e-01,1.250869821725644933e-02,0.000000000000000000e+00,4.304590752100348472e-01,-2.735898404221257223e-03,-2.645871968598951314e-04,5.062166823725536453e-03,5.062166823725536453e-03,5.846538073935387825e-01,5.311295032359037993e-01
8.700000000000000000e+01,5.585771045622340836e-01,-1.892365901320981845e-03,4.804870164977781966e-01,9.405513106631612288e-03,0.000000000000000000e+00,4.176790721009008278e-01,6.320536214167411099e-03,1.121862445062756300e-02,-6.192540158509315766e-03,-6.192540158509315766e-03,5.814218207887090761e-01,5.297959000020894260e-01
8.800000000000000000e+01,5.522994798014204676e-01,-5.582984902144074108e-04,4.685312431305722614e-01,9.453003573603633095e-03,0.000000000000000000e+00,4.059476483625886756e-01,-4.442435447860147192e-03,4.343899753905888263e-03,7.783943613577355355e-03,7.783943613577355355e-03,5.744040061966523281e-01,5.217773003862106185e-01
8.900000000000000000e+01,5.394308663454719932e-01,-7.368770624253029658e-03,4.588155053658652949e-01,2.082098315289750839e-02,0.000000000000000000e+00,3.951726437826422189e-01,-6.282249431854707543e-03,1.798477953206379862e-03,-2.048173951097278980e-03,-2.048173951097278980e-03,5.697669202100904551e-01,5.115085226783603334e-01
9.000000000000000000e+01,5.362398726474463251e-01,-1.974734868540036024e-03,4.494417861572924111e-01,8.867969818940344209e-03,0.000000000000000000e+00,3.841047644444675613e-01,-1.023163727168224617e-02,1.190827107320352289e-02,5.552667472426554320e-03,5.552667472426554320e-03,5.631850112495863092e-01,5.033245126091533406e-01
9.100000000000000000e+01,5.292044735481092887e-01,-5.037776822145769969e-04,4.468735207046544144e-01,9.264163706731587053e-03,0.000000000000000000e+00,3.752049739672160267e-01,-1.556340593296298615e-03,6.189264641405339308e-03,-1.462953363598416649e-02,-1.462953363598416649e-02,5.618408680145894341e-01,5.014760820684965870e-01
9.200000000000000000e+01,5.107454611491409890e-01,-5.518827177684852529e-03,4.253402793430068884e-01,2.171788003580012172e-03,0.000000000000000000e+00,3.598288604010073111e-01,-3.719377291617591893e-03,-2.049755494413644467e-03,7.181418478702979342e-03,7.181418478702979342e-03,5.542528389905954089e-01,4.905343046087561887e-01
9.300000000000000000e+01,5.064928585179370168e-01,-7.551484988900116109e-03,4.131405546110198390e-01,7.821025171955563182e-03,0.000000000000000000e+00,3.548097342320370440e-01,-8.939030154975765446e-03,9.914518362286160041e-03,4.709104842497651919e-03,4.709104842497651919e-03,5.434785848723804325e-01,4.826618285753461746e-01
9.400000000000000000e+01,4.927220254738653438e-01,-4.816792574014132204e-04,4.117138420357117634e-01,3.976051840809760769e-03,0.000000000000000000e+00,3.385108520665532916e-01,-7.338303928141718876e-03,1.808097089944766395e-02,1.078118315195820054e-03,1.078118315195820054e-03,5.374773594956427925e-01,4.729864258859632353e-01
9.500000000000000000e+01,4.813049110731199565e-01,-7.623437703150783527e-03,3.984024196932038353e-01,9.473818701026794076e-03,0.000000000000000000e+00,3.363568599400661996e-01,-4.619498117994461084e-03,1.767815648656100025e-02,4.149997308246198419e-03,4.149997308246198419e-03,5.329335266509652724e-01,4.731233586554561277e-01
9.600000000000000000e+01,4.804249360231073185e-01,-6.106482686484957303e-03,3.840989906548725741e-01,2.648538081883194430e-03,0.000000000000000000e+00,3.244659757206708184e-01,-1.239802242264821143e-02,5.592871141446437155e-03,3.145345754219391497e-04,3.145345754219391497e-04,5.239713906194790605e-01,4.627812097890326992e-01
9.700000000000000000e+01,4.683367356374047441e-01,-1.588745707650258618e-03,3.813467817274486249e-01,1.660362207672247750e-03,0.000000000000000000e+00,3.173786872796039993e-01,-7.545859711150389691e-03,8.508054462014542213e-03,1.643233644064762697e-03,1.643233644064762697e-03,5.178757569132486083e-01,4.574214155623143041e-01
9.800000000000000000e+01,4.552334464965513972e-01,-1.345817158147874374e-03,3.687713020766090199e-01,-3.277756086408968356e-04,0.000000000000000000e+00,3.054377847881376562e-01,-6.742025490127649852e-03,1.134907406268121852e-02,-5.252143699275266080e-03,-5.252143699275266080e-03,5.073806829569263988e-01,4.442136667394128158e-01
9.900000000000000000e+01,4.401969478197668706e-01,-6.455245388512737686e-03,3.620442714316012833e-01,-2.701764860148984319e-03,0.000000000000000000e+00,2.885192959646472599e-01,-1.525953179750929971e-02,5.367087305732427642e-03,1.144495100958919237e-02,1.144495100958919237e-02,5.026505832623587855e-01,4.345790102179942771e-01
1.000000000000000000e+02,4.275509504251331361e-01,-2.244058781309482987e-03,3.491083897053391949e-01,-5.026230830741345093e-03,0.000000000000000000e+00,2.902158679965263777e-01,-9.707498600038350772e-03,7.972546335485445473e-03,4.458094006989359731e-04,4.458094006989359731e-04,4.982295929287859360e-01,4.333708950224389178e-01
1.010000000000000000e+02,4.205126924143338107e-01,-1.815230402562574346e-03,3.444237421168196978e-01,6.095094030721075543e-03,0.000000000000000000e+00,2.797561504963586576e-01,-1.902762309130981433e-02,1.201696861253207654e-02,7.800360752500203748e-03,7.800360752500203748e-03,4.937358441654777219e-01,4.267908057613561401e-01
1.020000000000000000e+02,4.093523244956354112e-01,-1.410071102838944112e-03,3.432758346998977528e-01,3.845046201942485271e-03,0.000000000000000000e+00,2.658996761990584101e-01,-5.362709171016655924e-03,1.335767736016340440e-02,-2.310845698141698705e-03,-2.310845698141698705e-03,4.927497324928052369e-01,4.233281810603756745e-01
1.030000000000000000e+02,4.010655749159290351e-01,-9.467937080845346097e-04,3.297323565265449785e-01,-1.046989700237105185e-03,0.000000000000000000e+00,2.608481186306895738e-01,-2.348320484813377473e-03,1.445171785084577686e-02,2.014154862470519632e-04,2.014154862470519632e-04,4.864619767802295103e-01,4.186953955436533148e-01
1.040000000000000000e+02,3.896979782903499667e-01,-3.879508599589450834e-03,3.221324147040433017e-01,1.915881576382723371e-03,0.000000000000000000e+00,2.564812172153033698e-01,-1.179576341282799999e-02,1.728351904755795129e-02,5.658334891864813011e-03,5.658334891864813011e-03,4.807783525647901235e-01,4.122114094666348705e-01
1.050000000000000000e+02,3.741698075615526031e-01,-9.050237079061356459e-04,3.232948245354704819e-01,3.728590990084190791e-03,0.000000000000000000e+00,2.552842465400866900e-01,-1.714308880765273756e-03,1.676429182752789057e-02,1.400471848360790306e-02,1.400471848360790306e-02,4.767588692301977793e-01,4.058865543969260026e-01
1.060000000000000000e+02,3.662291645368301318e-01,3.274865709252623280e-03,3.092092285770643989e-01,3.906589705262294987e-03,0.000000000000000000e+00,2.457309471242427601e-01,-7.832716177349490980e-03,1.033200714605723297e-02,8.444527640210912345e-03,8.444527640210912345e-03,4.655925667176497584e-01,3.994418393202091577e-01
1.070000000000000000e+02,3.667465465387664270e-01,-4.460213790100350795e-03,3.135989763849449941e-01,-4.193673994326541435e-03,0.000000000000000000e+00,2.459509904180417206e-01,-1.246409288691279968e-02,1.929744261718466941e-02,-1.469193796389792151e-03,-1.469193796389792151e-03,4.700268698337674023e-01,4.011494354984797561e-01
1.080000000000000000e+02,3.560567242525410903e-01,-4.417277192049801245e-03,3.057916850011387910e-01,3.276570670915945113e-03,0.000000000000000000e+00,2.374247101128828252e-01,-6.106652333529164096e-03,8.865788427554133905e-03,6.945359760509574494e-03,6.945359760509574494e-03,4.741477503053225240e-01,4.000234649523944919e-01
1.090000000000000000e+02,3.481953127399647907e-01,-6.370292453643892037e-03,2.940593706778805716e-01,-3.280432266360578351e-03,0.000000000000000000e+00,2.229362516157122609e-01,-1.493243640648836282e-03,5.548516790583615799e-03,1.072554835520562674e-02,1.072554835520562674e-02,4.650532268910120837e-01,3.933824661453301230e-01
1.100000000000000000e+02,3.373157212047062092e-01,-4.484865940097288849e-04,2.930326009744366744e-01,3.814949995566376938e-03,0.000000000000000000e+00,2.288620429782907695e-01,-8.568443068019494790e-03,6.387836957460333275e-03,7.409636222145080803e-03,7.409636222145080803e-03,4.638322035966797041e-01,3.867610259629098990e-01
1.110000000000000000e+02,3.320273692633607943e-01,-4.821516773363136200e-03,2.956831671428821195e-01,4.456894212477443933e-03,0.000000000000000000e+00,2.212011488051391639e-01,1.145166809560101227e-03,3.672327768200759485e-03,-6.088588858871679752e-04,-6.088588858871679752e-04,4.709169323028050691e-01,3.988021494928595811e-01
1.120000000000000000e+02,3.309243766924668262e-01,-3.437265041535162249e-04,2.906700298019866402e-01,-3.084077870012153205e-03,0.000000000000000000e+00,2.213555312806192166e-01,-5.552775646644322535e-03,-5.626657253989905032e-04,1.159596614591811882e-02,1.159596614591811882e-02,4.708014729419149891e-01,3.950910266985938057e-01
1.130000000000000000e+02,3.336891406410829597e-01,-2.427814813710099228e-03,2.896386837357471378e-01,-5.578717245433165509e-03,0.000000000000000000e+00,2.171407150264779429e-01,-6.791005036824814163e-03,8.618215760223667254e-03,1.439065007564833791e-02,1.439065007564833791e-02,4.685621213388729278e-01,3.945317417268555671e-01
1.140000000000000000e+02,3.288182826876573928e-01,5.971704095671726172e-03,2.774825848258705152e-01,3.230770521234184716e-03,0.000000000000000000e+00,2.168730561705194959e-01,-1.178275401034965114e-02,1.154624941279925286e-02,1.070274688544463858e-02,1.070274688544463858e-02,4.772464837595456477e-01,4.015142438954800719e-01
1.150000000000000000e+02,3.289223724687383443e-01,-3.071816236909322238e-03,2.838125488553255860e-01,-8.348610499640789911e-03,0.000000000000000000e+00,2.102994666051955508e-01,2.591006699491995875e-03,2.391540823827092641e-04,9.776331139360135494e-03,9.776331139360135494e-03,4.729291406141032938e-01,3.987714925214875250e-01
1.160000000000000000e+02,3.253368547244988029e-01,-7.764356689316983737e-03,2.792011357871512778e-01,5.697688874246879115e-03,0.000000000000000000e+00,2.070609109781562651e-01,-8.768699674048630738e-03,6.289099938440202535e-03,1.724784269071242063e-02,1.724784269071242063e-02,4.739245174712373165e-01,3.969977517954295099e-01
1.170000000000000000e+02,3.246697011306282632e-01,-3.775972927297037684e-05,2.693005549438253765e-01,7.646268388841223444e-03,0.000000000000000000e+00,2.039660617078671578e-01,-9.511060298878368235e-03,-2.599768925803061081e-03,1.226575737093909407e-02,1.226575737093909407e-02,4.765233470999684640e-01,4.026777382749571199e-01
1.180000000000000000e+02,3.275868635103441617e-01,3.328995015575667449e-03,2.727904283510603212e-01,2.563345574786117867e-03,0.000000000000000000e+00,1.997390290344570885e-01,-1.065081872914834527e-02,2.793541311111054967e-03,4.680772131505119872e-03,4.680772131505119872e-03,4.790117613572011379e-01,4.026469854048397856e-01
1.190000000000000000e+02,3.186031645296978354e-01,-1.716741611205412164e-03,2.659905711923068461e-01,1.228815596317171495e-03,0.000000000000000000e+00,1.973184349085294886e-01,-1.067158639505890209e-03,-2.689729088006743030e-03,1.696765290894090839e-02,1.696765290894090839e-02,4.788350924921103147e-01,3.990830457106773199e-01
1.200000000000000000e+02,3.282358837824648767e-01,-2.505261492123286946e-03,2.690723583586633882e-01,6.646858956671201739e-03,0.000000000000000000e+00,1.937786014899144926e-01,-1.182487769767044672e-02,-5.371169098873601437e-03,1.765760309897847213e-02,1.765760309897847213e-02,4.892950055194617565e-01,4.107476940792829101e-01
1.210000000000000000e+02,3.243912981181681920e-01,-4.796997801491545768e-03,2.625150069121617302e-01,5.054006855006426546e-03,0.000000000000000000e+00,1.909687078729971621e-01,-6.658097279173612153e-03,1.209479751353193704e-03,1.553937440840124327e-02,1.553937440840124327e-02,4.867371026988842608e-01,4.030126710958146785e-01
1.220000000000000000e+02,3.208526922751254729e-01,-4.177416103616332296e-03,2.592548492982137964e-01,-1.328219149180420678e-03,0.000000000000000000e+00,1.907832615154953504e-01,-9.340747673471910123e-03,-1.402127712966188666e-03,1.150726722195609050e-02,1.150726722195609050e-02,4.812570422022905414e-01,3.989294908595058531e-01
1.230000000000000000e+02,3.308863444958675126e-01,-4.658036599537177663e-03,2.530057207665439845e-01,3.086165890499298738e-04,0.000000000000000000e+00,1.845375734373528864e-01,-7.729095492672036043e-03,2.304599004645264699e-03,1.710689901882890204e-02,1.710689901882890204e-02,4.852288276017495128e-01,4.089315316694963620e-01
1.240000000000000000e+02,3.215860078961337853e-01,3.140989144365395353e-03,2.525578615897121626e-01,3.232852295362654942e-03,0.000000000000000000e+00,1.839989804656067263e-01,-1.879079757796838759e-04,-1.470122808046941780e-02,1.569078806225551737e-02,1.569078806225551737e-02,4.823957554024062011e-01,4.092831953290128055e-01
1.250000000000000000e+02,3.243993245822978100e-01,-1.349680860269991114e-03,2.504123021858982723e-01,4.119792743604011424e-03,0.000000000000000000e+00,1.740007630276710904e-01,-9.506073228494312313e-03,-3.276497737355305029e-03,1.233805614995061792e-02,1.233805614995061792e-02,4.832998985119477120e-01,4.043303016406540329e-01
1.260000000000000000e+02,3.227167381893951137e-01,3.228752606739794355e-03,2.459069827391709429e-01,-2.760132957816650314e-04,0.000000000000000000e+00,1.740753215982436541e-01,-1.060246020787515911e-02,-2.263924577949567168e-03,1.276835970955081390e-02,1.276835970955081390e-02,4.844340548910484601e-01,4.023003254774892845e-01
1.270000000000000000e+02,3.217829247933599590e-01,-2.329619967009196138e-04,2.422621019120684838e-01,1.470154134340306883e-03,0.000000000000000000e+00,1.729978091017998487e-01,-5.072782253844554390e-03,-3.774373367110510098e-03,1.666607810927504124e-02,1.666607810927504124e-02,4.849633715290661562e-01,3.970452930514520307e-01
1.280000000000000000e+02,3.219820898549485833e-01,4.073638935449157457e-03,2.404663145836448135e-01,-1.997238460469867236e-03,0.000000000000000000e+00,1.716462891627523468e-01,-9.008295610599724793e-03,-2.612450744008555387e-03,1.069019534260973875e-02,1.069019534260973875e-02,4.916906417680427244e-01,4.082664414235411821e-01
1.290000000000000000e+02,3.252703083357497693e-01,2.774900397117923464e-03,2.376240642943035497e-01,4.550980031896706239e-03,0.000000000000000000e+00,1.697015548017920539e-01,-3.237644721205505064e-03,-2.131108470463432148e-03,1.520014415489613635e-02,1.520014415489613635e-02,4.860762058903884686e-01,4.093999412837150964e-01
1.300000000000000000e+02,3.184071067859455262e-01,-9.184113769646259093e-04,2.367716514460105615e-01,2.105848456863302406e-03,0.000000000000000000e+00,1.607217007916892371e-01,-8.926273800233119546e-03,-4.852584690508076129e-03,1.364319929209864904e-02,1.364319929209864904e-02,4.884686910726341313e-01,3.987389837100309697e-01
1.310000000000000000e+02,3.123054858225452479e-01,-3.683570353940172036e-03,2.339180102689099594e-01,8.765926865369921177e-04,0.000000000000000000e+00,1.573786694439106015e-01,-7.687354181883684738e-03,-5.213725917148020507e-03,7.088704624993577216e-03,7.088704624993577216e-03,4.833284743683048390e-01,3.979172523881784329e-01
1.320000000000000000e+02,3.079691934953398547e-01,-9.580110187071869902e-04,2.302224444317879926e-01,1.281461224218402757e-03,0.000000000000000000e+00,1.556912747499516192e-01,-2.488106078028045742e-03,-2.456558062214663721e-03,9.792398513239586148e-04,9.792398513239586148e-04,4.848709615826633512e-01,3.959857949278031142e-01
1.330000000000000000e+02,3.106787085043934415e-01,-2.506184790954903412e-03,2.256305118136006649e-01,3.566761068502895954e-03,0.000000000000000000e+00,1.572893939797579688e-01,-3.367313060627191885e-03,-6.568521217924671272e-03,3.549178734341710325e-03,3.549178734341710325e-03,4.834234553852413407e-01,3.930799993546235105e-01
1.340000000000000000e+02,3.091623448827189313e-01,3.037521540675414220e-03,2.245449716154481745e-01,1.180179533161474338e-03,0.000000000000000000e+00,1.560764569556489512e-01,-3.139977830286655360e-03,-5.836621456117425900e-04,5.683395043098586272e-03,5.683395043098586272e-03,4.829850288497707922e-01,3.941328988573658543e-01
1.350000000000000000e+02,2.943123877442387348e-01,8.860966251481089059e-03,2.197154116009123748e-01,4.860558550239230981e-03,0.000000000000000000e+00,1.429424021573972026e-01,-1.332243581052599364e-03,5.044270981052860481e-04,3.172623858822458745e-03,3.172623858822458745e-03,4.708120740029747009e-01,3.797902998400927710e-01
1.360000000000000000e+02,2.876169946852323300e-01,2.655317520188072225e-03,2.080525609910347518e-01,4.360240122130710529e-03,0.000000000000000000e+00,1.394208023822054998e-01,-2.524793935321795711e-03,-7.370767336730935960e-03,3.042715827567789126e-03,3.042715827567789126e-03,4.716999596522057914e-01,3.786054612931097907e-01
1.370000000000000000e+02,2.910231560253516703e-01,-8.264029520742046915e-04,2.088761776977004769e-01,1.234317635883072509e-03,0.000000000000000000e+00,1.441869938142910368e-01,-4.620244120956218913e-03,-6.226549646552737190e-03,-3.605509196307146876e-04,-3.605509196307146876e-04,4.655771755562565506e-01,3.828423465933949443e-01
1.380000000000000000e+02,2.807265246673005810e-01,1.084671787694842021e-03,2.058187032588368048e-01,-2.671569008644755425e-03,0.000000000000000000e+00,1.262066550267734455e-01,-3.487258342286901971e-03,-1.077271111027129202e-03,-1.015396716435076880e-04,-1.015396716435076880e-04,4.708099796887482702e-01,3.801838503956799786e-01
1.390000000000000000e+02,2.721347273025903624e-01,-4.204947336890901138e-03,2.024429133369561595e-01,-1.790928205790498148e-03,0.000000000000000000e+00,1.349618614407479822e-01,-3.575544325404270748e-03,8.965031603138797628e-03,7.796262131311388829e-03,7.796262131311388829e-03,4.646364439630831789e-01,3.773024818102304057e-01
1.400000000000000000e+02,2.681188453260804350e-01,-1.326543682278933343e-04,2.020603182537608067e-01,4.216953341916332768e-03,0.000000000000000000e+00,1.315054975331255704e-01,-5.179568589069514367e-03,4.091416411176806642e-03,-1.876965174456418899e-03,-1.876965174456418899e-03,4.640496815351948801e-01,3.709205785111566178e-01
1.410000000000000000e+02,2.588965003690534838e-01,2.159328035730556823e-03,1.988103718596226366e-01,4.174498681808709653e-05,0.000000000000000000e+00,1.257316329551737832e-01,-4.232432842115237299e-03,6.821728114469730563e-03,3.036766552400082912e-03,3.036766552400082912e-03,4.543731868498916970e-01,3.652095628339470101e-01
1.420000000000000000e+02,2.494312228871974069e-01,8.187724915851360419e-03,1.955071558012492217e-01,-2.493869579240423542e-03,0.000000000000000000e+00,1.226422348053068379e-01,6.126999175497740849e-04,-2.921503953533094271e-03,6.365678508985146179e-03,6.365678508985146179e-03,4.540921396600504645e-01,3.645160351555217226e-01
1.430000000000000000e+02,2.456601655617345059e-01,3.732704814231044749e-05,1.857772167584157696e-01,-3.027840048843764061e-03,0.000000000000000000e+00,1.221151636878479579e-01,-1.026579952339513706e-02,6.888740296137993435e-03,2.352032050227536100e-03,2.352032050227536100e-03,4.470561467740534756e-01,3.620234706140044167e-01
1.440000000000000000e+02,2.489165626255265829e-01,1.073509441142528808e-03,1.800004935106701287e-01,-3.465182937421098456e-03,0.000000000000000000e+00,1.187534061065716323e-01,-2.826505017380764352e-03,5.610038882194191530e-04,5.814741188343338328e-03,5.814741188343338328e-03,4.528882214806236317e-01,3.613056452457857892e-01
1.450000000000000000e+02,2.334960028456171677e-01,-3.678060189712522524e-03,1.827730671831860609e-01,-3.722874482500715312e-03,0.000000000000000000e+00,1.174284489006504478e-01,8.642130132246602595e-04,4.342594341262464436e-03,-1.363137576497902527e-03,-1.363137576497902527e-03,4.432467211662353135e-01,3.476449620328408985e-01
1.460000000000000000e+02,2.313329797464203363e-01,1.253198231240283071e-03,1.817462855347006245e-01,-3.966994454566719931e-03,0.000000000000000000e+00,1.151360164629658123e-01,-4.138142522661690872e-03,-5.711686176043413027e-05,2.974625108486720747e-03,2.974625108486720747e-03,4.456342565288485269e-01,3.486247146977002886e-01
1.470000000000000000e+02,2.300514333089958285e-01,-4.823105547500143667e-05,1.764706578929578495e-01,2.946678728694705589e-03,0.000000000000000000e+00,1.159461953506678994e-01,-1.384064806967349884e-03,4.678483050238194454e-03,-7.206294179247106114e-03,-7.206294179247106114e-03,4.423177871439692432e-01,3.469121611573701136e-01
1.480000000000000000e+02,2.245813788959732660e-01,-2.489250258123731734e-03,1.743407020842367428e-01,4.227169064506356225e-03,0.000000000000000000e+00,1.135898705293730271e-01,-3.630423507471149547e-03,6.687351580278282255e-03,-6.117853469207358216e-03,-6.117853469207358216e-03,4.367344422279770821e-01,3.489956103509175289e-01
1.490000000000000000e+02,2.209542041089638809e-01,1.725211461052915830e-03,1.711218937477741175e-01,-5.110039863168486587e-03,0.000000000000000000e+00,1.070446894871080884e-01,-2.688107376460913567e-03,5.102993021737676875e-03,4.610704734589118892e-03,4.610704734589118892e-03,4.310448692727983921e-01,3.379133799238668856e-01
1.500000000000000000e+02,2.146389975547514373e-01,-9.080115107987509165e-05,1.699038956670022027e-01,-1.415884863244979905e-03,0.000000000000000000e+00,1.077953273596583827e-01,-5.245484157511693920e-04,-4.746608726644456662e-03,3.738686921598082208e-04,3.738686921598082208e-04,4.336382391428494909e-01,3.345730243883845989e-01
1.510000000000000000e+02,2.138606633203170015e-01,6.366477434993762959e-03,1.682108325442834840e-01,-6.982753677997904744e-03,0.000000000000000000e+00,1.039271863921296252e-01,-3.080597665249260216e-03,5.446067646371196766e-03,4.052834468835991681e-03,4.052834468835991681e-03,4.307129425231484010e-01,3.318586443141577913e-01
1.520000000000000000e+02,2.116304429411756394e-01,-2.130141337316737802e-03,1.670922330581172954e-01,-4.732918200954299229e-03,0.000000000000000000e+00,1.015819166869891127e-01,1.473723689531406065e-03,4.808321245002283167e-03,-1.259036074036087209e-03,-1.259036074036087209e-03,4.263627258601357384e-01,3.286735224527509436e-01
1.530000000000000000e+02,2.033803859110939471e-01,5.145689122514306157e-03,1.628015768688450271e-01,-5.145115706535419164e-03,0.000000000000000000e+00,9.693238497917242014e-02,-3.815996467806896403e-03,1.267619091891109169e-02,1.156287289738252904e-03,1.156287289738252904e-03,4.242479587749771186e-01,3.260921623094091282e-01
1.540000000000000000e+02,2.021640909661050201e-01,1.870255037469241172e-03,1.594351245539282758e-01,-1.125392283598742162e-03,0.000000000000000000e+00,9.467531980704592398e-02,-4.119258589012510414e-03,3.008630208509953212e-03,1.537743654563478342e-03,1.537743654563478342e-03,4.231777335070481261e-01,3.184178185338005784e-01
1.550000000000000000e+02,1.913662454792921241e-01,6.235423106760318822e-03,1.578235515219508223e-01,-6.153892055735410427e-03,0.000000000000000000e+00,9.305489022595180015e-02,2.444944386162069879e-03,5.327509724010213131e-03,9.716616180861215729e-03,9.716616180861215729e-03,4.095219148688147293e-01,3.180062297283546280e-01
1.560000000000000000e+02,1.994865643426970425e-01,-1.085211218003254542e-04,1.531647514288075329e-01,2.143166670640401453e-03,0.000000000000000000e+00,9.461459910592508182e-02,-9.030119049281068455e-04,4.888425493101342806e-03,1.416879951037033555e-02,1.416879951037033555e-02,4.086026025046373134e-01,3.157068396198491889e-01
1.570000000000000000e+02,1.890213439161167186e-01,4.709452720246874551e-03,1.543120534393327969e-01,-6.173248525491261719e-04,0.000000000000000000e+00,8.840173528018624438e-02,2.997494760822251407e-03,9.921027349875554541e-03,3.165955711485965440e-03,3.165955711485965440e-03,4.079884067654138136e-01,3.063844020269532176e-01
1.580000000000000000e+02,1.960969154286038574e-01,5.715133376109676235e-03,1.499597325736352904e-01,3.995715314406559542e-04,0.000000000000000000e+00,9.073265492043064429e-02,-3.350815032540996417e-03,7.841647306737017931e-03,3.637150148282932392e-03,3.637150148282932392e-03,4.088215927140016470e-01,3.045274105607702619e-01
1.590000000000000000e+02,1.831478746841261052e-01,4.453367415524232061e-04,1.427789081277952010e-01,-3.230474805539406986e-03,0.000000000000000000e+00,8.164483156902047067e-02,5.074532421346745342e-03,-1.140832896260601125e-04,-3.732075000693103189e-03,-3.732075000693103189e-03,3.953587285944239471e-01,2.928402505579948967e-01
1.600000000000000000e+02,1.867190129143664057e-01,8.255532429678922104e-03,1.443674378345782272e-01,3.544546432905357810e-04,0.000000000000000000e+00,8.485058013365982810e-02,2.281004981856087749e-04,6.443210559429605501e-03,9.262711541959280754e-05,9.262711541959280754e-05,4.006236616831979624e-01,2.918693689331440244e-01
1.610000000000000000e+02,1.770064399854337223e-01,8.207200082810363817e-04,1.394799990338813356e-01,-4.318783801418023282e-04,0.000000000000000000e+00,8.700065930466194253e-02,-3.476276554393187973e-04,7.219957780270140320e-04,-8.853867357147300957e-03,-8.853867357147300957e-03,3.903925764156490064e-01,2.902995061726621473e-01
1.620000000000000000e+02,1.787393549329900910e-01,-2.772886335942314779e-03,1.425829492115554820e-01,-4.751899273455723743e-03,0.000000000000000000e+00,7.745230456107309036e-02,2.753580913338896530e-03,1.021553856048799599e-02,-5.990000139322651171e-03,-5.990000139322651171e-03,3.836393997396250755e-01,2.838863531324149481e-01
1.630000000000000000e+02,1.687007656287314306e-01,1.873857085071012774e-03,1.392025840983375506e-01,-6.026887468708223144e-03,0.000000000000000000e+00,8.295444485794470357e-02,-4.341516508203658860e-04,-4.868675412991803775e-04,-1.692259300764917306e-03,-1.692259300764917306e-03,3.735381517021205133e-01,2.723552996350855904e-01
1.640000000000000000e+02,1.607250228093990707e-01,3.776236183115585718e-03,1.352348165403748359e-01,-2.389496335329756652e-03,0.000000000000000000e+00,8.094326119418877863e-02,-2.951414382002826367e-03,6.094713755008112320e-03,1.621948601457874183e-03,1.621948601457874183e-03,3.692592173132555056e-01,2.700857820211727822e-01
1.650000000000000000e+02,1.644815612586246478e-01,4.193730405130305719e-03,1.338807232153222115e-01,3.080885338856489963e-04,0.000000000000000000e+00,7.379081527468171753e-02,1.305659549678314180e-03,2.866052103544781699e-03,2.953514842694718659e-03,2.953514842694718659e-03,3.621320534659249191e-01,2.581115392829786970e-01
1.660000000000000000e+02,1.661261506057611081e-01,1.426934663976803588e-03,1.343114276248381367e-01,1.429719777575318238e-03,0.000000000000000000e+00,6.941111145079525979e-02,2.886239239720850887e-03,-7.684016089089020993e-03,7.483964275975314717e-03,7.483964275975314717e-03,3.631761865453130289e-01,2.517733327806971344e-01
1.670000000000000000e+02,1.492039914243596666e-01,1.415443986884666822e-03,1.281219695493165389e-01,2.304030086529147443e-03,0.000000000000000000e+00,7.385457578973787796e-02,2.649244538095513386e-04,9.587737902202910292e-03,3.519774830513985528e-03,3.519774830513985528e-03,3.472481910190258758e-01,2.457572329806698153e-01
1.680000000000000000e+02,1.458844522472079186e-01,2.967097705966169883e-04,1.286116924508491632e-01,4.958317067439737451e-04,0.000000000000000000e+00,6.979657425041790875e-02,3.099356995953706818e-03,7.959946153937498894e-03,2.174202977174160244e-03,2.174202977174160244e-03,3.455742041719734314e-01,2.415982947117860935e-01
1.690000000000000000e+02,1.490771865309698241e-01,1.471937444959737660e-03,1.255857703670386627e-01,-2.417462246265236064e-03,0.000000000000000000e+00,7.170709848893795646e-02,8.483795285909473969e-04,4.446796809672693513e-04,4.273655777960733496e-03,4.273655777960733496e-03,3.403879990339889194e-01,2.373408261455323964e-01
1.700000000000000000e+02,1.412946985186633586e-01,2.595305130201391343e-03,1.206630594411774171e-01,-4.360227189016810390e-03,0.000000000000000000e+00,6.038554336330983346e-02,-3.083289615848073401e-03,6.154695100536680501e-03,1.201119667964141088e-03,1.201119667964141088e-03,3.327235442696594436e-01,2.202489849210645945e-01
1.710000000000000000e+02,1.427022038977247831e-01,3.852354362596543610e-03,1.192928440067703988e-01,-2.222314473184116429e-03,0.000000000000000000e+00,6.274111255482922589e-02,-3.497255097089539753e-04,-7.851003046299389514e-04,1.236153253627775457e-02,1.236153253627775457e-02,3.283676707813273365e-01,2.235628286606352599e-01
1.720000000000000000e+02,1.342719258029261842e-01,7.671845198678507727e-04,1.132333829889185101e-01,1.827624191656485519e-03,0.000000000000000000e+00,5.909100674071437326e-02,1.831307103433568468e-03,3.950537004941628329e-03,3.277030961822685520e-03,3.277030961822685520e-03,3.161630158259174928e-01,2.097933200706944279e-01
1.730000000000000000e+02,1.338988488613124528e-01,2.641711079616288968e-03,1.151156905304957512e-01,-2.060443685275824711e-03,0.000000000000000000e+00,5.587453945060558841e-02,2.427112689679808422e-03,7.585999704510634246e-03,3.000196613560386476e-05,3.000196613560386476e-05,3.198810072721792186e-01,2.154792798309645985e-01
1.740000000000000000e+02,1.261422813668242604e-01,2.792494044062390421e-03,1.112184977556721216e-01,1.315990624227495820e-03,0.000000000000000000e+00,5.853162145437523778e-02,2.415607304188768529e-03,7.827894537229842381e-03,3.604759947081355095e-03,3.604759947081355095e-03,3.099770065280441078e-01,2.025544657076313038e-01
1.750000000000000000e+02,1.206002205236429703e-01,3.115122962055107570e-03,1.044003603997294000e-01,-1.290895668954414018e-03,0.000000000000000000e+00,5.283882328322814237e-02,1.538964954115678045e-03,3.163699692438038183e-03,2.802344368945844377e-03,2.802344368945844377e-03,3.017616105860632669e-01,1.965070363060690828e-01
1.760000000000000000e+02,1.117427834619078575e-01,1.913094313923112714e-03,1.030022259926730993e-01,-2.832346846795206780e-03,0.000000000000000000e+00,5.490707716579463354e-02,-1.538786696981929089e-03,5.535741139225712829e-03,7.726351845447637472e-03,7.726351845447637472e-03,2.900700404866930482e-01,1.878541131620484750e-01
1.770000000000000000e+02,1.108301556759447304e-01,3.688804378225986509e-03,1.080138803353918459e-01,-3.398790674160896436e-03,0.000000000000000000e+00,5.042192832433890770e-02,-3.078515654048258679e-03,9.812943962860117345e-03,8.731475168983223291e-04,8.731475168983223291e-04,2.836826855985586371e-01,1.808411538895643711e-01
1.780000000000000000e+02,1.051288348917026882e-01,1.982477687506335132e-03,9.960122259039380643e-02,-5.422443782838515247e-03,0.000000000000000000e+00,5.532803506260233067e-02,2.703754286571445446e-03,4.059990090346761622e-03,7.086334215463645746e-03,7.086334215463645746e-03,2.760489272099368452e-01,1.710381436054858595e-01
1.790000000000000000e+02,1.029711434621418953e-01,5.025843827554557323e-04,1.023647513125217484e-01,-3.926360873177073448e-03,0.000000000000000000e+00,4.993079634070569234e-02,-2.622829802340635036e-03,6.488543734962268390e-03,1.321274534646926790e-02,1.321274534646926790e-02,2.723740520710902224e-01,1.668720458671473506e-01
1.800000000000000000e+02,1.032759373050847057e-01,-1.699472701829853613e-03,9.718929024911243664e-02,-5.560532425703373352e-04,0.000000000000000000e+00,4.431472489636746614e-02,-2.438473781424959925e-03,1.123736594810929683e-02,-8.360799760178074707e-04,-8.360799760178074707e-04,2.667798550070950014e-01,1.602896308570360973e-01
1.810000000000000000e+02,1.003505282711024266e-01,3.742909459927247322e-03,9.087136469598101896e-02,-4.967818148439229371e-03,0.000000000000000000e+00,5.018363348671534691e-02,-4.382340995865565770e-04,6.847151388024026210e-03,1.918718816953940724e-03,1.918718816953940724e-03,2.611265959176412577e-01,1.585740162065200076e-01
1.820000000000000000e+02,8.647251762275409703e-02,-2.027842382664109353e-03,9.099435684601178687e-02,4.031899614783869025e-04,0.000000000000000000e+00,4.607238681255838159e-02,-1.250908841386656105e-03,1.019259177557988588e-02,1.439460998883946262e-02,1.439460998883946262e-02,2.493057598276356979e-01,1.466347356151468384e-01
1.830000000000000000e+02,8.662288826566752475e-02,1.995289430138289053e-03,8.601962494402916326e-02,-2.570332978348846206e-03,0.000000000000000000e+00,4.353574037234567151e-02,4.877696599085618078e-04,7.171544944399119853e-03,4.366078764655307622e-03,4.366078764655307622e-03,2.462630195192102855e-01,1.453853058729628889e-01
1.840000000000000000e+02,8.951231007477486457e-02,5.404337466079681303e-03,8.984974552789709579e-02,-1.759394047445438482e-03,0.000000000000000000e+00,4.182786171905034101e-02,-2.989056408028347572e-03,1.676524181791264100e-03,8.353747804757250331e-03,8.353747804757250331e-03,2.431568921128459404e-01,1.373993758056729353e-01
1.850000000000000000e+02,8.080944706424275648e-02,-1.176281425258392894e-03,8.528408270458774643e-02,4.635416497541566816e-03,0.000000000000000000e+00,3.731675488751321629e-02,3.783017703394953024e-03,1.083695340303482413e-02,3.310877517065664855e-03,3.310877517065664855e-03,2.344044525970002957e-01,1.370867639434876495e-01
1.860000000000000000e+02,8.974946963025712265e-02,4.191443965193211588e-04,8.020055589333970059e-02,3.154715081675286211e-04,0.000000000000000000e+00,3.831646767726672176e-02,-2.001076907551867061e-03,6.064036820335110683e-03,7.055430491024624294e-03,7.055430491024624294e-03,2.202308575539540791e-01,1.238897279521700284e-01
1.870000000000000000e+02,8.262734960402759454e-02,3.335243992455917249e-03,8.117207475303224451e-02,1.026129409052142826e-03,0.000000000000000000e+00,3.326313768310467517e-02,-2.649056851075893247e-03,6.660172780124309563e-03,9.674553910908094412e-03,9.674553910908094412e-03,2.240302663048558685e-01,1.214545581439978456e-01
1.880000000000000000e+02,8.205908430101788165e-02,2.127000238396836544e-03,7.870366666808738254e-02,-4.791877909307575488e-06,0.000000000000000000e+00,4.018355025144974835e-02,-5.471267475735253202e-04,8.029402792620654594e-03,1.247901890418760991e-02,1.247901890418760991e-02,2.144782165116391748e-01,1.163053196183474330e-01
1.890000000000000000e+02,7.486992460907600233e-02,8.072266843439673822e-03,8.468076205312799476e-02,-1.018505154719805388e-03,0.000000000000000000e+00,3.779144397138945594e-02,3.584037647201343069e-04,7.468632807701603739e-03,6.964013570204964643e-03,6.964013570204964643e-03,2.087869098981026961e-01,1.110589650682796553e-01
1.900000000000000000e+02,7.514187798615659664e-02,2.788762551339730566e-03,7.767791881734158188e-02,-2.740139179719896026e-03,0.000000000000000000e+00,3.377926834211254087e-02,6.496521681003913202e-05,9.435215359348429753e-03,-2.416673592420412898e-03,-2.416673592420412898e-03,2.017726181975980082e-01,1.091454218564985174e-01
1.910000000000000000e+02,6.259957830973761350e-02,-6.976113914677014617e-04,7.699363898431307862e-02,1.013789544455904156e-03,0.000000000000000000e+00,2.983664760675451555e-02,1.855970131885081929e-04,9.988330501781345766e-03,6.935852209722009019e-03,6.935852209722009019e-03,1.973734150915931185e-01,1.062632428103115756e-01
1.920000000000000000e+02,6.498247572371224079e-02,4.127950865999678999e-04,7.636244108278578135e-02,-8.293208690035642388e-04,0.000000000000000000e+00,3.507259633162784079e-02,1.229306544988458113e-03,7.607248192004090193e-03,4.107224696547115590e-03,4.107224696547115590e-03,1.892267074839805163e-01,9.890487525411915948e-02
1.930000000000000000e+02,6.898925252687140852e-02,1.966449005263583294e-03,7.152205950058100614e-02,6.090592957499437084e-03,0.000000000000000000e+00,2.773926983623938372e-02,-1.856628911632890845e-03,9.829362849276969405e-03,9.337657666750792673e-03,9.337657666750792673e-03,1.809471149230425235e-01,9.428952752173830332e-02
1.940000000000000000e+02,6.326230764602686074e-02,-9.279470270859224105e-04,6.803181044502019936e-02,-3.026843707379338463e-04,0.000000000000000000e+00,3.318109826485086261e-02,2.037286806322566573e-03,7.121220755838291415e-03,8.047168833568053500e-03,8.047168833568053500e-03,1.771726246290018791e-01,8.992851706189355920e-02
1.950000000000000000e+02,6.098944310695645493e-02,9.143536971617786024e-05,6.646288237289559031e-02,1.334279312348018174e-03,0.000000000000000000e+00,2.760112903102989942e-02,2.792609958463369152e-03,1.054599699571135384e-02,1.234700854280663821e-03,1.234700854280663821e-03,1.768887168617437056e-01,8.404701427101943234e-02
1.960000000000000000e+02,5.870012862644788387e-02,5.772714309521222642e-04,6.479893459837442193e-02,-5.758256108186573423e-05,0.000000000000000000e+00,2.948593711284947655e-02,-1.859011292428573638e-04,8.449304453389159045e-03,1.079260834788606585e-02,1.079260834788606585e-02,1.685530079103132739e-01,8.122180275535127725e-02
1.970000000000000000e+02,5.723475206293666268e-02,-6.617199163090806309e-03,6.426587131487063176e-02,1.257330632436362040e-03,0.000000000000000000e+00,2.874916702107052635e-02,5.170013461810572634e-03,1.120992940559654982e-02,6.909673827527644356e-03,6.909673827527644356e-03,1.537517137896590447e-01,7.771312936519172987e-02
1.980000000000000000e+02,4.849914719606573943e-02,7.259134768593571369e-04,6.532405544129814279e-02,6.245215122395622424e-04,0.000000000000000000e+00,2.261839220804672673e-02,-4.357514771176732873e-04,8.331675928583914814e-03,1.093693267465737154e-02,1.093693267465737154e-02,1.579915711909921083e-01,6.935232736618250626e-02
1.990000000000000000e+02,4.970774398158643581e-02,-6.540642506288047017e-04,6.064771672786582052e-02,-9.203174636657459121e-04,0.000000000000000000e+00,2.950802204416410821e-02,2.133051053948118066e-03,8.951851393278793464e-03,8.197970785560459300e-03,8.197970785560459300e-03,1.529101127818035810e-01,7.093486973228922687e-02
2.000000000000000000e+02,5.036307975036769663e-02,1.616028052193278601e-03,5.879137298863119226e-02,3.302070827160583349e-03,0.000000000000000000e+00,1.992784020938181272e-02,3.506426745435790339e-03,4.490280989825546319e-03,1.255591645960833606e-02,1.255591645960833606e-02,1.418488912867877649e-01,6.656697091803344402e-02
2.010000000000000000e+02,4.727390888621386955e-02,1.513655843245942509e-03,5.963246935329138965e-02,2.061068018159999647e-03,0.000000000000000000e+00,2.173294073998742124e-02,-7.792489213055189259e-04,1.399752167093935157e-02,9.300621745166529411e-03,9.300621745166529411e-03,1.422383696704693223e-01,5.969618210613415743e-02
2.020000000000000000e+02,4.886578179769701658e-02,1.407542342663766627e-03,5.167644490117859896e-02,1.090187532242943786e-03,0.000000000000000000e+00,2.297188374560420882e-02,-6.924148619899334533e-04,1.037441787755122476e-02,6.250201704558297489e-03,6.250201704558297489e-03,1.312484317921753796e-01,5.574947793713783128e-02
2.030000000000000000e+02,5.165707569649100744e-02,2.649100604923147750e-03,5.296703207966248911e-02,-5.790143442744016128e-04,0.000000000000000000e+00,2.197708362323538833e-02,-4.011831065232776203e-03,4.025888439807785713e-03,1.009010777097946177e-02,1.009010777097946177e-02,1.310644916834274309e-01,5.577941897206466909e-02
2.040000000000000000e+02,4.710314254116108185e-02,1.134880465724761277e-03,5.448845670136358982e-02,-1.124046386477524698e-04,0.000000000000000000e+00,2.544391668955863980e-02,2.872763986766468849e-03,9.086182647931402914e-03,2.251681077659020008e-03,2.251681077659020008e-03,1.228301756567925784e-01,5.682897156252281895e-02
2.050000000000000000e+02,4.932819072462956561e-02,-2.323121520981517082e-03,5.308508824146718208e-02,3.972757572674561789e-03,0.000000000000000000e+00,1.604242289554861506e-02,-3.507227841889629973e-03,9.633689769851967732e-03,2.517484611021961281e-03,2.517484611021961281e-03,1.237448569842822393e-01,5.165873512302408127e-02
2.060000000000000000e+02,4.894455987947334691e-02,-3.002650228194111981e-03,5.026911979486440446e-02,4.275676737192383482e-03,0.000000000000000000e+00,1.894853872934467581e-02,1.522508153184668183e-03,7.600371322951681753e-03,-8.049570813758741630e-04,-8.049570813758741630e-04,1.183744016258444082e-01,4.850938136355664038e-02
2.070000000000000000e+02,4.686382830496791524e-02,2.268486144889845027e-03,4.658761004102720399e-02,2.619496695955108017e-03,0.000000000000000000e+00,2.082896700962254960e-02,3.004796948685304041e-03,8.221911197283982703e-03,1.651074714664596153e-03,1.651074714664596153e-03,1.163664813215888605e-01,4.668798718403607134e-02
2.080000000000000000e+02,5.048061884967426638e-02,2.636089806228614999e-03,5.188771126355201657e-02,-4.066896703624529701e-03,0.000000000000000000e+00,1.836128424828301769e-02,1.449735326964227567e-03,1.130055460896359221e-02,4.639778383918597218e-03,4.639778383918597218e-03,1.155774474032807975e-01,5.044014001381352114e-02
2.090000000000000000e+02,4.513670265831286332e-02,3.891312001918981590e-05,4.588150459636277517e-02,9.852745369162619249e-05,0.000000000000000000e+00,1.505207036184310135e-02,-1.314628205502293219e-04,1.440207983402805661e-02,1.810085426299275950e-03,1.810085426299275950e-03,1.097641644419607154e-01,4.413066351935420600e-02
2.100000000000000000e+02,5.077211996929039545e-02,1.848391676304025379e-03,4.555723477572153068e-02,7.081313676422820421e-04,0.000000000000000000e+00,1.977491232510320343e-02,7.904865840847933017e-04,1.007039831993392781e-02,5.741225208030270068e-03,5.741225208030270068e-03,1.153369512569118321e-01,4.779258334873442288e-02
2.110000000000000000e+02,4.684753875444980231e-02,-1.850075736889512804e-03,4.569349459308848227e-02,-2.466100829553797766e-03,0.000000000000000000e+00,2.118124676885904320e-02,5.938054618570072669e-04,6.239349024642929994e-03,7.627857455304288235e-03,7.627857455304288235e-03,1.002465435016328954e-01,4.410703064121058309e-02
2.120000000000000000e+02,4.888810278673780957e-02,-4.712278220440737145e-03,4.652397068011074333e-02,-1.934690120540042985e-03,0.000000000000000000e+00,2.167404394017818578e-02,2.758752201973716997e-03,9.702118131465320428e-03,4.204135050266332232e-03,4.204135050266332232e-03,1.073901363363253952e-01,4.716430456364140156e-02
2.130000000000000000e+02,4.806659601959342720e-02,6.517492914432971999e-04,4.236102556699853500e-02,5.583291887365634740e-04,0.000000000000000000e+00,1.507834932114178288e-02,1.177972017024983423e-03,6.360836030148545907e-03,8.973642567019188970e-03,8.973642567019188970e-03,9.688820178839685493e-02,3.601810771233066033e-02
2.140000000000000000e+02,4.960006009985017811e-02,-3.048308319305549022e-03,4.337609734968384673e-02,3.022038769330828538e-03,0.000000000000000000e+00,1.451760358586675140e-02,1.539568289803854798e-03,1.059768891815927178e-02,9.312557403386993032e-03,9.312557403386993032e-03,1.017124626713820090e-01,3.846154650889868631e-02
2.150000000000000000e+02,5.724755701640236311e-02,-1.575205544873123928e-03,4.269928717684646352e-02,-4.980433904100026871e-03,0.000000000000000000e+00,1.833220307842050797e-02,1.229953516825204370e-03,7.601394567529129627e-03,4.501697266216763728e-03,4.501697266216763728e-03,1.023443633104144518e-01,4.240437439663530955e-02
2.160000000000000000e+02,5.253156122946432693e-02,1.636980728592329166e-03,3.687708145119546893e-02,5.567248635940537545e-03,0.000000000000000000e+00,1.532183821889877666e-02,-6.715887289109881897e-04,1.312204642045046270e-02,9.645439631064655836e-03,9.645439631064655836e-03,1.010514071719604695e-01,4.185431009897473686e-02
2.170000000000000000e+02,6.062580578836928441e-02,-1.751995313055651612e-03,3.438639593268255634e-02,1.159394303216529582e-03,0.000000000000000000e+00,1.115011165834813717e-02,-5.630519890431124512e-04,1.189064601347288551e-02,1.097906556476045160e-02,1.097906556476045160e-02,9.923129658254632723e-02,4.269241127839074751e-02
2.180000000000000000e+02,4.953449664953531867e-02,1.244404366185838549e-03,4.091349199272915904e-02,-2.590926400960465691e-03,0.000000000000000000e+00,1.541495450021785653e-02,1.646965316733387582e-03,1.137320805400063653e-02,6.573264422034129535e-03,6.573264422034129535e-03,1.047231826929108933e-01,4.740186466423496753e-02
2.190000000000000000e+02,6.115450447827538993e-02,-7.387094850231267417e-04,4.141785954592705488e-02,-3.029898677828899833e-03,0.000000000000000000e+00,7.663722640231084710e-03,-1.970309096997881464e-03,1.623550014318148049e-02,9.250047597968408253e-03,9.250047597968408253e-03,9.889465682977902072e-02,4.069531726529194982e-02
2.200000000000000000e+02,5.800171912793191525e-02,3.890774464112007995e-03,3.722733204839234755e-02,-2.060359735878760593e-03,0.000000000000000000e+00,9.897478406079142019e-03,4.372015788159860222e-03,8.747858414513377465e-03,1.192053424170281921e-02,1.192053424170281921e-02,1.019231866809807846e-01,3.991892766869078318e-02
2.210000000000000000e+02,6.420512943005207696e-02,-3.734350119944991218e-04,3.707388391147266316e-02,-2.326790310011541199e-03,0.000000000000000000e+00,1.218096445560982663e-02,6.991379351816164565e-03,9.391668794801955739e-03,8.245914136117110660e-03,8.245914136117110660e-03,1.021979767965543601e-01,4.354249895230728751e-02
2.220000000000000000e+02,6.700010850285495478e-02,1.725465202305402927e-03,3.935350071171225816e-02,-3.356594799832506720e-03,0.000000000000000000e+00,1.203537616739861968e-02,7.578571887245249585e-04,8.730216748932411591e-03,9.538618888989394695e-03,9.538618888989394695e-03,1.019069795794286665e-01,4.662974100649710379e-02
2.230000000000000000e+02,6.607787893546042401e-02,2.646040334139983588e-03,3.583732628980014490e-02,1.741399508380676343e-03,0.000000000000000000e+00,1.550583502432265580e-02,5.129281255929768121e-03,1.398945398840571210e-02,7.707838303359165755e-03,7.707838303359165755e-03,1.015776950940009138e-01,5.012858460012412781e-02
2.240000000000000000e+02,6.210481267228484814e-02,-5.037439344913509538e-03,3.217232286177029027e-02,2.886846586758150951e-03,0.000000000000000000e+00,1.170202379627197434e-02,2.685078410642121466e-03,1.335504652403367298e-02,5.370320312654376822e-03,5.370320312654376822e-03,9.540522539973494975e-02,4.222464472713245709e-02
2.250000000000000000e+02,6.682643110257373287e-02,5.220730746107970360e-03,3.394155277735035753e-02,-8.891911173145072888e-04,0.000000000000000000e+00,8.008244412605532506e-03,-1.124103051661014437e-03,7.592147790949212854e-03,1.012299595453722625e-02,1.012299595453722625e-02,1.027729092887657431e-01,4.554959304277615001e-02
2.260000000000000000e+02,6.479723867487334477e-02,8.287948433420583988e-04,3.840003157158360103e-02,4.028463890117140941e-03,0.000000000000000000e+00,8.697617847596711069e-03,-1.846187238929837288e-03,5.750629270891705058e-03,7.487583761582660563e-03,7.487583761582660563e-03,1.004688521394412754e-01,4.058471477968347840e-02
2.270000000000000000e+02,7.458110334905962424e-02,1.575573609855114143e-03,3.691300499346628766e-02,3.850219187966722693e-03,0.000000000000000000e+00,1.113662512709130345e-02,5.082875865855087977e-05,1.140320996775759377e-02,1.094564810430337549e-02,1.094564810430337549e-02,9.445944650986759505e-02,4.571703398060058404e-02
2.280000000000000000e+02,7.029288951488413262e-02,-1.723986168627421323e-03,3.248070425614034418e-02,-3.015583267608935945e-03,0.000000000000000000e+00,9.654062525974884887e-03,1.137216319144635987e-03,1.424306188298185560e-02,3.732197452175412596e-03,3.732197452175412596e-03,9.796212212672837649e-02,4.409049618885672178e-02
2.290000000000000000e+02,7.956796044277060498e-02,1.571740144435084191e-03,3.332618197579172159e-02,3.438597542395970636e-04,0.000000000000000000e+00,1.375342133612290733e-02,-9.603996995130229366e-04,1.328491126082647321e-02,9.499060204786276621e-03,9.499060204786276621e-03,9.740968425549018095e-02,5.207099668661008957e-02
2.300000000000000000e+02,7.333254144557478649e-02,2.165824121859812827e-03,2.868440885124591902e-02,-1.915237834421429277e-03,0.000000000000000000e+00,9.110663689810357888e-03,-1.341646126201058876e-04,5.464705053063369060e-03,2.752643659428313534e-03,2.752643659428313534e-03,9.544842272299713937e-02,4.971642710016361405e-02
2.310000000000000000e+02,8.354179442468549766e-02,1.457530422045859916e-03,3.355177690431428855e-02,2.370393092781780241e-03,0.000000000000000000e+00,8.999868007039606155e-03,-1.761933747441529492e-03,1.846322586795797957e-02,1.274345823737672335e-02,1.274345823737672335e-02,1.082708203267664926e-01,4.770553886830020129e-02
2.320000000000000000e+02,7.487714094038108725e-02,2.087889995812269774e-03,2.947400329214241999e-02,1.915957556395730304e-03,0.000000000000000000e+00,6.806511732174402168e-03,3.701706506055708543e-03,1.335976849385096116e-02,7.686565193728647945e-03,7.686565193728647945e-03,1.004639810854170839e-01,5.451949032713958310e-02
2.330000000000000000e+02,8.364071306247645998e-02,3.021930527794742735e-03,2.831499431595457805e-02,-1.775540637580939364e-03,0.000000000000000000e+00,8.227769032151470083e-03,-4.163840054535012172e-03,9.578366614976283056e-03,1.116450771814413850e-02,1.116450771814413850e-02,1.001963907144392679e-01,5.789355399917427841e-02
2.340000000000000000e+02,8.538202870664902966e-02,-7.014300574385611074e-05,2.926908362837949903e-02,-2.545643604172978351e-03,0.000000000000000000e+00,1.366103932532204343e-02,-2.909329944846440232e-03,7.674119467927252580e-03,1.227407227413775635e-02,1.227407227413775635e-02,1.019736595465508405e-01,5.935365793226025227e-02
2.350000000000000000e+02,8.628796892476728320e-02,3.037648975194674143e-03,2.831953650793968616e-02,-3.427603858347699815e-05,0.000000000000000000e+00,9.907237395779550787e-03,2.310541166863558718e-03,9.888834919689943118e-03,8.988858609852438258e-03,8.988858609852438258e-03,1.044966743389636188e-01,5.909262292815708334e-02
2.360000000000000000e+02,8.552685302403771617e-02,2.709184379941428477e-03,2.876726858587801486e-02,-2.554102918053535037e-03,0.000000000000000000e+00,1.034910292084175072e-02,-7.832252322695761005e-04,9.220290314318438374e-03,1.047582517519097395e-02,1.047582517519097395e-02,1.047745101024842307e-01,5.074184015245696011e-02
2.370000000000000000e+02,8.764575456826993738e-02,5.126357869717775018e-03,3.161953746217750078e-02,2.685969905959887261e-03,0.000000000000000000e+00,8.743369923007004996e-03,-5.912984564142788509e-03,1.388536295525470352e-02,9.735998321712568959e-03,9.735998321712568959e-03,1.106077920319452762e-01,5.707306920818602108e-02
2.380000000000000000e+02,9.239468133041978115e-02,-7.009754829898456581e-04,2.890168308454140259e-02,3.193460776516905426e-03,0.000000000000000000e+00,7.668398769691841393e-03,7.913961204968768910e-04,8.056557297485006028e-03,1.560231487968511375e-02,1.560231487968511375e-02,1.090072754488611434e-01,5.940937169826547570e-02
2.390000000000000000e+02,9.666128552423598752e-02,1.333218673120892305e-03,2.992446082871552671e-02,-6.249197980620145153e-04,0.000000000000000000e+00,3.897779706665854826e-03,-2.955801074362013163e-03,1.018249027104400385e-02,1.175161246821409058e-02,1.175161246821409058e-02,1.084846133193926448e-01,5.419105534956723813e-02
2.400000000000000000e+02,8.978489145084928014e-02,2.049600539022656751e-03,2.660586133821846513e-02,2.407752100650405527e-03,0.000000000000000000e+00,5.037708510031026210e-03,1.029036660153639319e-03,1.083078422783373407e-02,5.790877344781408982e-03,5.790877344781408982e-03,1.040133457295643327e-01,5.441976371925932171e-02
2.410000000000000000e+02,1.002211260473733767e-01,1.401904129926020287e-03,2.623510339475153622e-02,3.037719913048367304e-03,0.000000000000000000e+00,6.844474371608952508e-03,-2.436223937523359240e-03,1.250794878368183607e-02,1.532616660052515262e-02,1.532616660052515262e-02,1.083474161736428937e-01,5.857016167193000722e-02
2.420000000000000000e+02,9.559376229396694680e-02,7.001582207119121668e-04,2.803625688130070154e-02,2.087215832963952491e-03,0.000000000000000000e+00,5.562470614150064920e-03,2.153319368633580151e-03,1.751807550607448194e-02,9.994039770546995702e-03,9.994039770546995702e-03,1.086826553054235645e-01,6.067733473414698570e-02
2.430000000000000000e+02,9.658563669235706306e-02,5.146873370728792876e-03,2.859644631682538643e-02,4.155766947747868874e-03,0.000000000000000000e+00,6.769388893963440915e-03,8.496142636553727899e-05,1.585118496050913831e-02,1.147739103799355447e-02,1.147739103799355447e-02,1.056605193460597031e-01,6.031648323813530721e-02
2.440000000000000000e+02,1.086021074433496658e-01,-2.154883510164309034e-03,2.407058513371727188e-02,2.501592854522180845e-03,0.000000000000000000e+00,7.236110582384053767e-03,-9.773163541879771165e-04,1.087613546074268737e-02,1.150548154116067673e-02,1.150548154116067673e-02,1.045282838224022015e-01,6.446566848131152216e-02
2.450000000000000000e+02,1.069351472878763004e-01,-2.366304376219302466e-04,2.837474765638926463e-02,2.152055759031087923e-03,0.000000000000000000e+00,5.534086476979642975e-03,2.566677341574557115e-03,7.843712008419233273e-03,9.528267612995914432e-03,9.528267612995914432e-03,1.063626392491172495e-01,5.973592602164978782e-02
2.460000000000000000e+02,1.118332358981607433e-01,-4.269337022798892442e-04,2.450244457090369754e-02,1.221965414174236778e-03,0.000000000000000000e+00,6.940223466000503515e-03,1.050953724677200713e-03,7.346012054480859782e-03,4.138831988784190744e-03,4.138831988784190744e-03,1.066309786431383494e-01,6.110435153234432260e-02
2.470000000000000000e+02,1.174767920795823789e-01,3.593923451817974263e-03,2.555639955998702945e-02,-6.054036211746684692e-04,0.000000000000000000e+00,5.048911684518968962e-03,-2.599243846135747184e-03,1.245140847781977568e-02,1.115701748638905748e-02,1.115701748638905748e-02,1.078833698113080691e-01,5.861146107037768643e-02
2.480000000000000000e+02,1.127911386494364898e-01,5.028793823324444797e-04,2.519951297444289473e-02,-3.467307435378347725e-03,0.000000000000000000e+00,8.662246657245633100e-03,-1.705871523313960822e-03,6.254389681893114845e-03,1.121620827636988539e-02,1.121620827636988539e-02,1.112904853576952569e-01,5.832772077397713195e-02
2.490000000000000000e+02,1.233793805323496195e-01,5.345616733913500802e-04,2.430398418790967116e-02,-1.939477811381991107e-03,0.000000000000000000e+00,6.893458812165549968e-03,1.106945648178661373e-04,1.559543646294659150e-02,6.617081939901663795e-03,6.617081939901663795e-03,1.097705644357925003e-01,6.612286977677503397e-02
2.500000000000000000e+02,1.227733366730676540e-01,2.255120945316819395e-03,2.153523061321467244e-02,-9.634594868139964010e-04,0.000000000000000000e+00,7.708658970205145566e-03,-4.945769666107883294e-03,1.772663892689810630e-02,1.121267994626087318e-02,1.121267994626087318e-02,1.063623250196074899e-01,6.568863077685219154e-02
2.510000000000000000e+02,1.297780810025702114e-01,1.309115892355930269e-03,2.427016260017943530e-02,-6.900521620671274314e-04,0.000000000000000000e+00,7.240901276217715475e-03,6.291393411394708389e-03,1.709354946222393229e-02,1.302020862927356568e-02,1.302020862927356568e-02,1.112877135310058191e-01,6.688822951155917740e-02
2.520000000000000000e+02,1.315994196800829574e-01,3.999361242634458420e-03,2.575514969783972152e-02,3.193391099590720070e-03,0.000000000000000000e+00,8.228510615797117803e-03,6.869680590320440504e-04,3.797947223126566137e-03,1.230768200006163333e-02,1.230768200006163333e-02,1.105450287452810348e-01,6.342219201075849355e-02
2.530000000000000000e+02,1.284214482567863636e-01,1.725821228102751093e-03,2.197373050102123526e-02,1.032595396489264681e-03,0.000000000000000000e+00,8.915556056716723160e-03,4.821840896034070814e-04,6.458609426462785796e-03,1.241611399718527825e-02,1.241611399718527825e-02,1.149378820515782190e-01,6.549731412119270957e-02
2.540000000000000000e+02,1.400955477514799208e-01,-9.193609765468472184e-04,2.528483493365482962e-02,1.375034671467323497e-04,0.000000000000000000e+00,4.200227502710035879e-03,1.680799855867803460e-03,1.981320547442031940e-02,8.978853666558112706e-03,8.978853666558112706e-03,1.138579313490867412e-01,6.996463084526065301e-02
2.550000000000000000e+02,1.301127243794371058e-01,-1.517982376864090250e-03,2.142185317533707584e-02,1.256007858672534075e-03,0.000000000000000000e+00,7.897538001044241904e-03,-9.913770585647432160e-04,1.408159331326803293e-02,1.448856558593631001e-02,1.448856558593631001e-02,1.171178339449650829e-01,6.794963417738902889e-02
2.560000000000000000e+02,1.071964770058358718e-01,-7.647396468270747146e-04,2.425811371798500954e-02,2.722065994782857292e-03,0.000000000000000000e+00,7.814139959186384293e-03,-4.949896589289110417e-04,1.229256092364258875e-02,5.078973519011242485e-03,5.078973519011242485e-03,1.034241198438788090e-01,5.757841722300249127e-02
2.570000000000000000e+02,4.197407794256494129e-02,5.762382132012884052e-04,2.288842812552241077e-02,5.001057509686216487e-05,0.000000000000000000e+00,5.173590443657493168e-03,-1.557924025712167666e-03,5.412304632557611919e-03,2.506404422106046134e-03,2.506404422106046134e-03,9.288033908681826711e-02,4.154814665399381157e-02
2.580000000000000000e+02,2.893901830338919956e-02,-2.612620225211087586e-03,1.780393381551672108e-02,-2.449917292937611474e-03,0.000000000000000000e+00,2.215829460267501952e-03,-8.475759385242967600e-05,1.318205515043227279e-03,-5.365885092117428194e-03,-5.365885092117428194e-03,8.683567931964535080e-02,3.598475011888619540e-02
2.590000000000000000e+02,1.536376596855453837e-02,2.014996242086673859e-03,1.354739225565968798e-02,1.771495515892299033e-03,0.000000000000000000e+00,6.543766598316751518e-03,-1.467731694890464077e-03,1.138116373082973611e-04,-8.449965013382691693e-04,-8.449965013382691693e-04,7.831878488182850151e-02,3.342095510752732257e-02
2.600000000000000000e+02,1.133739057456494524e-02,2.183013408588934095e-03,2.808010743688672470e-02,2.574274466747316237e-03,0.000000000000000000e+00,2.037257966160970456e-03,5.744403231446841432e-04,-2.386856196028760632e-03,2.382483946730936178e-03,2.382483946730936178e-03,8.079644135314840991e-02,4.065678303074114763e-02
2.610000000000000000e+02,7.036312564251374219e-03,-4.150169071844152582e-03,1.936579183958623412e-02,5.116337572946604538e-03,0.000000000000000000e+00,2.942618308857112772e-03,-7.802860866745155903e-04,3.002566924815470648e-03,5.562253444342128705e-03,5.562253444342128705e-03,8.216706618480658364e-02,3.440171237758535283e-02
2.620000000000000000e+02,1.216676241415069575e-02,1.033416134960004869e-03,2.252507340330232172e-02,-5.133047480934816234e-03,0.000000000000000000e+00,7.250350610376057880e-03,-1.739929838664402333e-03,9.603887330516278163e-04,-3.978565857360857536e-04,-3.978565857360857536e-04,8.185795006004756291e-02,3.397714763090606271e-02
2.630000000000000000e+02,3.298515075158871008e-03,4.170952698242134590e-03,1.821887654786351340e-02,-5.134594574366212714e-03,0.000000000000000000e+00,2.100668281686335261e-03,4.053617268635818804e-04,5.266860334996479936e-04,-1.108673060733253186e-03,-1.108673060733253186e-03,7.792861138415381472e-02,3.098866706026376372e-02
2.640000000000000000e+02,4.833543149642895338e-03,2.965947299699730338e-03,2.411349535448274392e-02,4.260273945925788187e-04,0.000000000000000000e+00,6.863648546679240042e-03,3.934877978882552960e-03,1.642746031028272232e-03,-5.824319625208170502e-03,-5.824319625208170502e-03,8.220617585198139454e-02,4.010736263396118273e-02
2.650000000000000000e+02,4.414365197374140425e-04,-2.724824327721244062e-03,1.857525832977141925e-02,-2.092757306669619597e-03,0.000000000000000000e+00,-1.125987662685685791e-03,4.689879405412706540e-04,1.301253968823137645e-03,-1.444587360871662412e-03,-1.444587360871662412e-03,8.018793236867538532e-02,2.805267707084485238e-02
2.660000000000000000e+02,6.600582105703997008e-04,-1.156664998321287573e-03,1.863581949451010439e-02,-3.065984101041396501e-03,0.000000000000000000e+00,3.122878852481418294e-03,-2.248245071595119109e-04,-9.180622586548302269e-05,-2.530561542513546855e-03,-2.530561542513546855e-03,7.850767129821988044e-02,3.720644297073266021e-02
2.670000000000000000e+02,2.804238730128521141e-03,1.588930048782023459e-03,1.914939900097443332e-02,-1.625260968277447270e-03,0.000000000000000000e+00,3.423031220383886478e-03,6.544953309019344023e-03,2.199560877181295625e-03,6.642795207237535459e-04,6.642795207237535459e-04,7.529833672780422704e-02,3.286062573257090419e-02
2.680000000000000000e+02,1.072442695352968838e-03,5.227074936639660753e-03,1.174277773451539060e-02,-5.413423600714443139e-03,0.000000000000000000e+00,5.523199123819721307e-03,2.019002708874140912e-04,-8.207352189297594750e-04,3.841877581594395092e-03,3.841877581594395092e-03,7.458454272283769615e-02,3.453651389810490774e-02
2.690000000000000000e+02,2.719192939226722488e-03,7.571016196595594912e-04,1.807267919724760835e-02,4.570396530369722973e-03,0.000000000000000000e+00,7.668668695665215550e-03,-5.959966112122308968e-04,5.508926845935182073e-03,4.027931949451440431e-03,4.027931949451440431e-03,7.504745422343830907e-02,3.446141582943779841e-02
2.700000000000000000e+02,5.142752541283441246e-03,-2.112361094481304824e-03,1.929917841449399485e-02,-1.059123008358785157e-03,0.000000000000000000e+00,2.563340526315247350e-03,-7.504846042955077776e-04,-9.488910765789418562e-04,5.164969093257661299e-04,5.164969093257661299e-04,7.236118691954854243e-02,2.758421005829510622e-02
2.710000000000000000e+02,-1.596854228106503828e-04,3.098378806549674860e-03,1.660789347187775419e-02,-2.674892810126372131e-03,0.000000000000000000e+00,3.204538432720407514e-03,4.718057051695510179e-03,-1.328293683520974117e-03,2.158897440286917501e-03,2.158897440286917501e-03,7.233316983020725288e-02,3.141134010272049470e-02
2.720000000000000000e+02,9.587827935329198579e-04,-1.715926777824404708e-03,1.888396369884152992e-02,-1.460048767760245168e-03,0.000000000000000000e+00,2.840372780215078170e-03,1.848408765892553974e-03,1.841524800293151175e-03,-5.023635530879501203e-03,-5.023635530879501203e-03,7.680725912572911040e-02,2.822865332530231572e-02
2.730000000000000000e+02,-4.044446521342064289e-03,2.100266199670250324e-03,1.326330787681231395e-02,-1.099210096285628736e-04,0.000000000000000000e+00,3.878674783300862464e-03,-2.978680948567376165e-03,-8.122168633328545780e-04,3.619474645001164587e-03,3.619474645001164587e-03,7.162420884113016029e-02,2.571611026753724272e-02
2.740000000000000000e+02,-1.991205384983337975e-03,-4.603678718367652627e-03,1.725490211374721902e-02,8.324047387631233752e-03,0.000000000000000000e+00,2.140205788964024379e-03,8.877882816533472698e-04,1.254819093592730471e-03,7.881389483778652484e-04,7.881389483778652484e-04,7.198835397379169110e-02,2.876405050022425372e-02
2.750000000000000000e+02,-1.072398821771693156e-02,1.019648192597187499e-03,1.790999024862601624e-02,-3.148520157429161859e-03,0.000000000000000000e+00,1.734345657859664947e-03,3.833405976841803425e-03,-4.638723779831301942e-03,1.183104359400657815e-03,1.183104359400657815e-03,7.054231426212803635e-02,2.969503522467129703e-02
2.760000000000000000e+02,-6.249610054492351664e-03,-1.732745562329114641e-03,1.168165539942232593e-02,-2.396183170226811460e-03,0.000000000000000000e+00,9.757334981216405105e-04,-1.369918995237536397e-03,-4.344449054411838977e-03,-1.730935438738525180e-03,-1.730935438738525180e-03,6.842354878210553382e-02,3.222030289957283217e-02
2.770000000000000000e+02,-1.657246021971282238e-03,-2.118053641122312307e-03,1.551288722032870271e-02,-1.769295276675887218e-03,0.000000000000000000e+00,4.251439445368146094e-03,4.107570199188570644e-03,-2.172871609051875170e-03,8.909131661043235596e-04,8.909131661043235596e-04,6.757760880112116675e-02,3.048299849786154092e-02
2.780000000000000000e+02,-4.041233167952414974e-03,-1.321632631797346313e-03,1.352974317770246591e-02,-3.432644715285098399e-03,0.000000000000000000e+00,6.211426212727980990e-03,-1.151353899172794090e-03,2.873946330661127004e-03,3.323846464652887439e-03,3.323846464652887439e-03,6.003441118032255830e-02,3.204632131775825982e-02
2.790000000000000000e+02,-1.334983289735550485e-02,1.802765475021451654e-03,1.344169170173245727e-02,-4.637709278730817349e-03,0.000000000000000000e+00,-8.990296731674633692e-04,-4.172938662884451491e-03,-2.351944779769177089e-03,4.114260264840489609e-03,4.114260264840489609e-03,6.742251123557768677e-02,3.205891811845629213e-02
2.800000000000000000e+02,-1.767495908974527161e-03,4.834274738042365453e-03,1.340773964410623895e-02,4.835161420421040142e-03,0.000000000000000000e+00,5.244244773725512815e-03,2.775586939611092516e-03,-4.592367124876314127e-03,4.190922363776368106e-03,4.190922363776368106e-03,6.380793710564956756e-02,3.460829597899768573e-02
2.810000000000000000e+02,-1.263036753735942951e-02,-3.578671269224311096e-04,1.326118427729568346e-02,-1.981315787176260793e-03,0.000000000000000000e+00,2.373284282135592477e-03,-2.842317434239925288e-03,-2.845947711715442804e-03,-3.656067946142697650e-04,-3.656067946142697650e-04,6.777753702894775967e-02,2.613850213049892512e-02
2.820000000000000000e+02,-1.217011419771277074e-02,-1.737020273963851965e-03,7.697662424177465802e-03,2.289154549467614479e-03,0.000000000000000000e+00,-6.502556612170090275e-03,3.072373331552143583e-03,-6.010291976069120565e-04,2.802258734231901586e-03,2.802258734231901586e-03,5.068417463018615871e-02,2.097091145234358106e-02
2.830000000000000000e+02,-6.928122972084838072e-03,2.614977449726462767e-03,1.825192441338988752e-02,-1.120361562466669651e-03,0.000000000000000000e+00,8.633322131458117310e-04,-3.958411297542319997e-03,5.843795297243615725e-03,1.610617609772720116e-03,1.610617609772720116e-03,6.045532618358454707e-02,2.658282004715139396e-02
2.840000000000000000e+02,-1.348878807462284592e-02,-1.589014945000173304e-03,1.269166803163711103e-02,-4.517418574959703587e-04,0.000000000000000000e+00,4.993898258362551058e-04,2.359616759904042775e-04,-5.035333361593442164e-03,7.509257624916888720e-04,7.509257624916888720e-04,5.732081870676593999e-02,3.186594260414090524e-02
2.850000000000000000e+02,-1.388262343532946537e-02,1.353126979011216348e-03,1.261755081331593885e-02,-5.666688791794171915e-04,0.000000000000000000e+00,-2.418674267524917581e-03,-6.363340802364372958e-04,1.295811950019772930e-03,-4.585138904812044620e-03,-4.585138904812044620e-03,5.287764712420506968e-02,2.343537186962590946e-02
2.860000000000000000e+02,-1.585036073007073040e-02,-3.162889960180851820e-03,1.522476440583354212e-02,3.921283521714180012e-04,0.000000000000000000e+00,8.024895403210666883e-03,1.149530628015645354e-04,6.156898293876886426e-03,2.382950946904184239e-04,2.382950946904184239e-04,5.246531893559945592e-02,2.524484934611700634e-02
2.870000000000000000e+02,-1.192242002561269554e-02,4.037188563881949528e-03,1.479826205028677427e-02,2.519104991061328798e-04,0.000000000000000000e+00,-1.058582572113273826e-03,2.919517610721186675e-03,2.748875308821049045e-03,-1.482019042313184208e-03,-1.482019042313184208e-03,5.105836832507873457e-02,2.524769341729292751e-02
2.880000000000000000e+02,-9.297761131764165424e-03,2.672079626468052728e-03,1.336542531786036846e-02,-1.547293930625648524e-03,0.000000000000000000e+00,-3.680911370296472990e-03,3.268298293205836990e-03,6.792421176290796073e-03,-2.328813631211308806e-03,-2.328813631211308806e-03,5.104073287138462256e-02,1.989859540759573303e-02
2.890000000000000000e+02,-6.874768595310420602e-03,-7.892737207420478076e-04,1.060990580680600849e-02,3.108063223141204184e-03,0.000000000000000000e+00,2.225196705537359904e-03,3.687447013568026424e-03,4.979297091206876837e-03,2.258252942985228186e-03,2.258252942985228186e-03,4.986927909048705782e-02,2.236636922443778486e-02
2.900000000000000000e+02,-1.623440674610438991e-02,-1.408953807542282074e-03,9.848878223898932527e-03,-6.641074587388997100e-03,0.000000000000000000e+00,2.438909208470188550e-03,1.954033180625133759e-03,7.876371870011073667e-03,5.380446196178422999e-03,5.380446196178422999e-03,4.203006954970630454e-02,2.600720832775496941e-02
2.910000000000000000e+02,-1.684561078116604549e-02,-9.035311347076136141e-04,1.487634896863039048e-02,-5.651343484489070035e-04,0.000000000000000000e+00,7.664761080536095991e-03,1.431534421415247248e-03,2.819992133416615761e-03,1.951378295433697828e-03,1.951378295433697828e-03,5.107193636161575651e-02,2.401219876982280468e-02
2.920000000000000000e+02,-1.216434847486810508e-02,1.699679754231765531e-03,8.285998622537942351e-03,-4.097648418694209253e-03,0.000000000000000000e+00,7.132318288957431238e-03,5.110207725028470711e-03,-4.297294092443775838e-03,6.048821062791778086e-03,6.048821062791778086e-03,4.555769968987882779e-02,1.970645672221806727e-02
2.930000000000000000e+02,-1.608041055515278123e-02,4.849059655125331769e-03,8.062986563409537191e-03,6.286136120417019565e-03,0.000000000000000000e+00,2.884558010558249327e-04,-1.809513056851752913e-03,2.976602269102563651e-03,-3.226908121695753855e-03,-3.226908121695753855e-03,3.997715895738082614e-02,1.568275055979868535e-02
2.940000000000000000e+02,-1.345114929339051926e-02,4.507535064889019519e-03,5.511315323328085797e-03,-1.105622531069561923e-03,0.000000000000000000e+00,-2.766749932464064501e-03,3.838542362482622820e-03,-1.249576954935588359e-03,-6.082839320131950070e-03,-6.082839320131950070e-03,3.992749431036030083e-02,1.680514118610224039e-02
2.950000000000000000e+02,-8.246751061395026297e-03,-1.057288796434690962e-03,7.813559953474128947e-03,-1.749919280479573331e-03,0.000000000000000000e+00,3.564401452528544612e-03,1.088578621872456943e-03,-1.906586132838164612e-04,5.734726794932753190e-03,5.734726794932753190e-03,3.907611363127375115e-02,1.886067567599335193e-02
2.960000000000000000e+02,-2.571147237891993967e-02,2.768701217259859557e-03,9.695697160035172263e-03,1.089467119836496408e-03,0.000000000000000000e+00,-2.378165368880072114e-03,-3.753352531441641292e-03,1.621194857445866977e-03,7.527100072019930928e-03,7.527100072019930928e-03,4.289668653551605842e-02,1.481879779537740097e-02
2.970000000000000000e+02,-2.818495048341231046e-02,1.065228115852451078e-02,8.191388158648288051e-03,-9.915990683613297441e-04,0.000000000000000000e+00,-3.077458641775111716e-03,-1.803569421045661536e-03,-7.744176495124692082e-04,-3.844637018366463873e-03,-3.844637018366463873e-03,3.412587489553514652e-02,1.361383029524134043e-02
2.980000000000000000e+02,-1.927855891131103477e-02,-1.463874098208610723e-03,1.110317285912191913e-02,-9.127747662319371242e-05,0.000000000000000000e+00,1.191530848517164624e-03,2.679949565593627969e-03,-6.038851854673355120e-03,-6.919990869720559455e-03,-6.919990869720559455e-03,3.766667575040134192e-02,1.109504277525844712e-02
2.990000000000000000e+02,-9.299386819163552725e-03,-3.651849016053039954e-03,1.552728684448625301e-02,-3.640261387673677553e-03,0.000000000000000000e+00,9.828857352664381944e-04,2.175682252068520100e-03,-4.528160655382374171e-04,-7.237452590155941598e-04,-7.237452590155941598e-04,3.577193158599651507e-02,1.859676979986365011e-02
3.000000000000000000e+02,-1.452775504281363789e-02,2.563301949658598755e-03,7.824466800486153464e-03,-3.398301288283599089e-03,0.000000000000000000e+00,-1.767893587434355698e-04,6.782548022862772662e-03,3.724027317215612698e-03,2.216838365225013482e-03,2.216838365225013482e-03,3.516576812677804642e-02,1.289358681510793109e-02
3.010000000000000000e+02,-1.533147489124843214e-02,-4.609337658675024055e-03,3.787200368849932917e-03,3.554057392506443803e-03,0.000000000000000000e+00,5.129721351211834202e-03,1.501111381732729913e-03,1.397486441046477419e-03,2.709929548358012887e-03,2.709929548358012887e-03,2.460352257033598250e-02,1.602914697799046398e-02
3.020000000000000000e+02,-1.756710787049077863e-02,2.290404915235470047e-04,9.736290306883757864e-03,4.249394401665791861e-03,0.000000000000000000e+00,3.062033928063502379e-03,7.457390414274974073e-03,-4.829990317605024897e-03,2.653072218731906094e-03,2.653072218731906094e-03,3.334279882051244259e-02,5.060227608330152352e-03
3.030000000000000000e+02,-1.520062230312281201e-02,-1.145886269899926233e-03,5.799454386042877246e-03,2.369963385814076971e-03,0.000000000000000000e+00,-1.459656212171439420e-03,3.939735360029689962e-04,-1.513946326879355136e-03,1.000580434116224134e-03,1.000580434116224134e-03,3.791598026493197410e-02,1.514772552248632755e-02
3.040000000000000000e+02,-2.536815739920234361e-02,-1.033048439920931450e-03,8.170901137810269652e-03,-7.806146987618075780e-03,0.000000000000000000e+00,7.596748173823462957e-03,-2.490478657158212792e-03,-4.382413334442825797e-03,-4.296220996289661781e-03,-4.296220996289661781e-03,2.740407385475351551e-02,1.855814284124618699e-02
3.050000000000000000e+02,-1.243539241636482107e-02,4.877199821630064797e-03,7.111495718940910073e-03,2.630529164043939397e-03,0.000000000000000000e+00,1.692869147288825508e-03,-5.351157167853781704e-03,-9.082880051219098180e-03,-5.710163709332243855e-03,-5.710163709332243855e-03,2.784330314699332704e-02,1.004804220246653494e-02
3.060000000000000000e+02,-1.874634862303652463e-02,-2.655140889099222475e-03,1.117074830460524151e-02,9.813953232056533537e-04,0.000000000000000000e+00,1.297238102507772923e-03,1.027033400173267205e-02,2.874198860808230369e-03,1.256320304911637178e-03,1.256320304911637178e-03,2.708995706087471977e-02,1.867679857715247478e-04
3.070000000000000000e+02,-1.176113352812884968e-02,-1.133051252821508674e-03,-1.524043014283551220e-03,-5.689551034918165738e-04,0.000000000000000000e+00,5.923991380220414160e-03,-2.053352098880792051e-03,-8.956707970620913020e-03,-4.962025716180127471e-03,-4.962025716180127471e-03,2.367722742245993717e-02,1.319773766503034261e-02
3.080000000000000000e+02,-1.457648263247197234e-02,-3.027131599037969582e-03,7.714024463610320154e-03,1.574086137503081769e-03,0.000000000000000000e+00,1.225618472509512266e-02,4.369557962504005792e-03,8.209767278239050482e-04,-6.873056904957975527e-03,-6.873056904957975527e-03,2.292248418065577498e-02,1.093988629739603771e-02
3.090000000000000000e+02,-2.046667635668150687e-02,3.037827524917295283e-03,1.357403535347773658e-02,-9.942912812284784504e-03,0.000000000000000000e+00,-7.626708884681697963e-03,1.244898603485602995e-03,-2.868527131967052359e-03,1.475752515791863310e-03,1.475752515791863310e-03,2.125944666528435320e-02,1.322821464817071184e-03
3.100000000000000000e+02,-1.731713813821504286e-02,4.120382033411764365e-03,1.051689736494482511e-02,-3.799548786663273833e-03,0.000000000000000000e+00,4.499513258245329758e-03,3.541042169401802369e-03,4.527081781863490258e-03,1.492433819990543172e-03,1.492433819990543172e-03,1.930094905579301731e-02,1.287616846423450187e-02
3.110000000000000000e+02,-1.428049946373770480e-02,-4.521291793082182590e-03,7.532665971061161189e-03,1.429654751362904657e-03,0.000000000000000000e+00,5.896556987455978810e-03,4.912544248823105808e-03,-8.451377680267422297e-05,4.429557599898822223e-03,4.429557599898822223e-03,2.801389959740958890e-02,8.463777043335563022e-03
3.120000000000000000e+02,-2.061222004681136089e-02,7.452819912712962567e-04,6.061407885310054859e-03,4.081038997440917561e-03,0.000000000000000000e+00,-2.767210452092746902e-03,2.178341103120748357e-03,5.081656827896637030e-03,-3.834587135252198308e-03,-3.834587135252198308e-03,2.014839560308656283e-02,5.944843435554826583e-03
3.130000000000000000e+02,-2.015316330675538323e-02,2.545890385514463540e-03,6.950812452325810277e-03,-6.170204755534837698e-04,0.000000000000000000e+00,3.116333855120207059e-03,2.417265447243224265e-03,4.057412609959796905e-03,6.714792412593512116e-03,6.714792412593512116e-03,2.618966793574627541e-02,1.141400369231740028e-02
3.140000000000000000e+02,-1.004015424096208441e-02,-1.018952870035299933e-03,1.204932686867738086e-02,-6.758474689861936665e-04,0.000000000000000000e+00,-6.737629195949696760e-03,-5.822101132128994477e-04,-3.620118887781740343e-03,4.537308380629486576e-03,4.537308380629486576e-03,1.437528518755590463e-02,-1.934592240793444001e-04
3.150000000000000000e+02,-1.806867728732022144e-02,-3.436156917883075967e-04,1.030867000339653200e-02,-6.135565411602404012e-03,0.000000000000000000e+00,4.779695552085142180e-05,-7.386762663166933753e-04,-5.863334471781481497e-03,2.617991252324698096e-03,2.617991252324698096e-03,1.754025797057049210e-02,7.024986709180325133e-03
3.160000000000000000e+02,-1.745246273751245233e-02,-1.174406136224480498e-03,1.798320952147774640e-03,-1.704800293621367693e-03,0.000000000000000000e+00,4.305435038909555083e-03,-3.351420291410661580e-03,-3.156187096700395489e-03,3.290917606799194199e-03,3.290917606799194199e-03,1.578032283518433429e-02,1.131204160732817050e-02
3.170000000000000000e+02,-1.260760373425616997e-02,-1.857369282920852752e-03,5.331924384423474862e-03,-6.602603028818239753e-03,0.000000000000000000e+00,-4.836164964225741353e-03,-6.106675668290467880e-03,4.569773907837388228e-04,1.035485522641669577e-02,1.035485522641669577e-02,2.913014671985927548e-02,5.948066422230230063e-03
3.180000000000000000e+02,-6.194478861762255095e-03,1.283816225452970002e-03,7.082342638892074813e-03,-3.190274730946970373e-04,0.000000000000000000e+00,1.936453084959017775e-03,-4.617491393294675950e-03,1.409174031985273171e-03,-1.571455159841198034e-03,-1.571455159841198034e-03,1.616961555126427211e-02,-1.771630948125831701e-03
3.190000000000000000e+02,-1.497054822253443898e-02,6.907090311233915871e-04,9.615700104201872420e-03,-1.090369625640674788e-04,0.000000000000000000e+00,1.577684836616765653e-03,8.652286180919648755e-04,-1.669492908867357961e-03,-2.199510338209043677e-03,-2.199510338209043677e-03,2.041396762978072571e-02,7.457463688821280509e-03
3.200000000000000000e+02,-8.582849813568320385e-03,-1.494114784182497312e-03,4.979205913801091656e-03,-4.312362345047330257e-03,0.000000000000000000e+00,-3.393542926405577944e-03,-2.779087933277280074e-03,-3.257789878678949130e-03,-5.721186948700099015e-03,-5.721186948700099015e-03,2.413593480045179984e-02,1.731046952829968328e-03
3.210000000000000000e+02,-7.848727830947657691e-03,2.271680978627771148e-03,5.251274612096827436e-03,2.113566333495167128e-03,0.000000000000000000e+00,1.139885517062231126e-03,-2.396990365803714461e-03,-9.171299977496617448e-03,9.406387697801952066e-03,9.406387697801952066e-03,2.323066461955004477e-02,1.342752519215589802e-03
3.220000000000000000e+02,-1.006621434302384412e-02,2.541054612844361685e-03,-2.986951070965551203e-04,1.063753015425693890e-03,0.000000000000000000e+00,3.108859558985422027e-03,-4.321753368925667694e-04,-3.310246307050154595e-03,1.581598311139799070e-03,1.581598311139799070e-03,1.801968571171670003e-03,1.649679084453874265e-03
3.230000000000000000e+02,-9.906291184021347868e-03,3.232892033580252091e-03,1.823051552947143597e-03,-2.082838193928473807e-04,0.000000000000000000e+00,-1.394467239528760123e-02,-2.867402535041031677e-03,-1.199534355081012006e-02,-7.565628606366822662e-04,-7.565628606366822662e-04,1.226963065429625965e-02,7.327738975964831827e-03
3.240000000000000000e+02,-4.071347548627857020e-03,-2.399790695738185983e-03,7.661427779790965474e-03,1.894371282482591300e-03,0.000000000000000000e+00,4.982547878980670732e-03,4.546804130136137103e-04,-9.043290082915699532e-04,-1.183450428497872771e-03,-1.183450428497872771e-03,2.731510007452077511e-03,7.133561408943597804e-03
3.250000000000000000e+02,-9.298948558577076542e-03,4.819326136973725409e-03,1.054640096916130594e-02,3.117334436613769695e-03,0.000000000000000000e+00,5.382849654557150983e-03,-7.450963752921938021e-04,-8.747230749709920816e-03,-4.542191156040948502e-03,-4.542191156040948502e-03,1.920452684476724181e-02,1.237947036589145434e-03
3.260000000000000000e+02,-1.220251284709954372e-02,-4.439960100999900024e-03,4.132911953587299798e-03,-3.661416199954166742e-03,0.000000000000000000e+00,6.417782462906295241e-03,5.352036143915732749e-03,4.933179693829732593e-04,2.301741055576618771e-03,2.301741055576618771e-03,1.358884715566261760e-02,4.781143579424700779e-03
3.270000000000000000e+02,-5.916823427090030750e-03,-1.625778377919489788e-03,1.992365292881729567e-03,6.726320877807603557e-03,0.000000000000000000e+00,5.666073993482564214e-03,-1.886428267294365350e-03,-1.230673675539511146e-02,-9.845685301382481325e-03,-9.845685301382481325e-03,2.878014328080030510e-03,1.048878403271079861e-02
3.280000000000000000e+02,1.461862808492086618e-04,4.551324360607332010e-03,9.317804804489420237e-03,6.196928470470278172e-03,0.000000000000000000e+00,4.024003695587451308e-03,7.670980545641869347e-03,-7.452258124481950588e-03,-4.043316793787046434e-03,-4.043316793787046434e-03,1.900508729065089608e-02,1.162266788919840560e-02
3.290000000000000000e+02,-1.261227665621376254e-02,-5.107580557783004266e-03,-8.967734034707014815e-03,8.268206047941498160e-03,0.000000000000000000e+00,7.480835948119593168e-03,-1.998405025857079905e-03,-1.061240388656612202e-02,-1.818206677170406543e-02,-1.818206677170406543e-02,7.280161382420949345e-03,-1.444254863476463575e-03
3.300000000000000000e+02,-1.477501025615153216e-02,-2.271339917795671317e-03,1.712340075910250003e-03,-9.882527111663710559e-05,0.000000000000000000e+00,-2.990512313190289533e-03,-1.115387407498158933e-03,2.048228893778313974e-03,-9.435308394683603397e-03,-9.435308394683603397e-03,-3.173949998768991684e-03,4.190949159515458371e-03
3.310000000000000000e+02,-1.943495149804559761e-03,2.812492185572585714e-03,2.729106597192231237e-03,1.892673201578018048e-03,0.000000000000000000e+00,5.819397100136613869e-03,5.265533271129653643e-03,1.170012088763277593e-02,9.853667105076894649e-04,9.853667105076894649e-04,1.449499005155309612e-02,1.050032856746160176e-02
3.320000000000000000e+02,-3.400172867035887881e-03,1.323792671833781166e-02,-3.517698992566541637e-03,1.958135092638379343e-03,0.000000000000000000e+00,5.052244858557944363e-03,-6.033695856939495436e-03,3.778219316558152283e-03,-1.975738905373360804e-03,-1.975738905373360804e-03,1.145775610609021250e-02,1.401646317930929512e-03
3.330000000000000000e+02,-9.785663457034627158e-03,7.256612018895297611e-03,-2.388855068888703394e-03,3.007599942906967472e-03,0.000000000000000000e+00,2.447101315788809735e-03,8.807272956145832318e-03,3.788366132366800722e-03,-6.751875420908610981e-03,-6.751875420908610981e-03,8.418066408343249929e-03,8.202308306632745405e-03
3.340000000000000000e+02,-6.448440506380667160e-03,8.175760573445230986e-04,6.676853660310561392e-03,-2.312064034273910926e-03,0.000000000000000000e+00,2.186222956169648485e-03,-7.362299226973025978e-04,-1.185848281105398618e-02,-8.632080271475600988e-03,-8.632080271475600988e-03,1.400255772404893767e-02,6.458849289772842887e-03
3.350000000000000000e+02,-1.371461011749466538e-02,-2.610764814861718259e-03,3.264671030450636609e-03,-4.271033759591477317e-04,0.000000000000000000e+00,-9.267746577190771190e-03,3.300373103472126375e-03,-7.312261742189721594e-03,-1.205387372231730937e-03,-1.205387372231730937e-03,9.598526126461191799e-03,1.242218037887770493e-02
3.360000000000000000e+02,6.439316411611211745e-03,8.109914117951753584e-03,-2.640756096583248523e-03,-4.397102398182834750e-03,0.000000000000000000e+00,-3.619387681872373187e-03,-5.597042135181000931e-03,-4.653677914903901931e-03,-3.296851933607372349e-03,-3.296851933607372349e-03,1.492476570110458020e-02,1.316435194308524653e-02
3.370000000000000000e+02,-1.198305149094547025e-03,-3.437218481580445358e-03,-3.390730887923863995e-03,2.098493230888639691e-03,0.000000000000000000e+00,7.186685881185157776e-03,9.240218162608897397e-04,3.160073990145920229e-04,6.801953043646939701e-03,6.801953043646939701e-03,1.046732883868883336e-02,4.783560580521382770e-03
3.380000000000000000e+02,-2.274960692488384693e-03,-1.194663657358684648e-02,9.365048183580035671e-03,6.154657635130480337e-03,0.000000000000000000e+00,4.219113896061612093e-03,1.127993823109185289e-03,-5.274222369503565183e-03,-1.261915858528483069e-03,-1.261915858528483069e-03,8.072541374035695563e-03,6.455297065016169997e-03
3.390000000000000000e+02,-1.094323383583708023e-02,4.790849514449998896e-03,3.848971830186782676e-03,2.962403342159068719e-04,0.000000000000000000e+00,1.175479705256536438e-02,2.073155619480291419e-03,2.153392924396231082e-05,-9.766297525667325813e-03,-9.766297525667325813e-03,8.048835251227078047e-03,6.501359933695430825e-03
3.400000000000000000e+02,-7.414026937832820727e-03,4.238890943512555343e-04,-1.279224816207038835e-03,-7.310193487306448001e-04,0.000000000000000000e+00,8.101382437905509451e-03,-9.257380592290124013e-03,1.078264442038285318e-03,3.234929247091885684e-03,3.234929247091885684e-03,1.182028081390511199e-03,7.504168750511183879e-03
3.410000000000000000e+02,-3.915330172520857695e-03,4.022044743508503689e-03,1.270809189925603370e-02,2.558916263552946232e-04,0.000000000000000000e+00,2.681279482022107946e-03,7.808625561073302863e-03,9.524588163934291987e-03,4.286472296401317057e-03,4.286472296401317057e-03,1.314772444236463056e-02,5.384406174355050798e-03
3.420000000000000000e+02,-1.399373447442255058e-02,-1.537178207937316479e-02,7.392598795917660996e-03,9.844732229372678538e-04,0.000000000000000000e+00,-4.355709100880744006e-03,4.666153200316919443e-03,-7.089894451486210628e-03,-1.154008084428682392e-02,-1.154008084428682392e-02,5.770367943293720249e-03,-2.965701368652110415e-03
3.430000000000000000e+02,-6.288094872256801658e-03,1.602278828719453036e-03,1.374298171632405002e-02,6.754822948824685223e-03,0.000000000000000000e+00,5.024173145207564556e-03,-1.412586839956744746e-03,3.718583414076560064e-03,-1.338205332978087241e-03,-1.338205332978087241e-03,2.098792949242992908e-02,3.237340069431882562e-03
3.440000000000000000e+02,-3.976258354328531669e-03,-7.533961757577610496e-03,-8.976698595378935358e-03,8.543161024366908302e-03,0.000000000000000000e+00,-7.972326511075458061e-03,-8.353455552567636694e-03,3.710970995877581422e-03,4.767676238957691513e-03,4.767676238957691513e-03,-5.329700124923689164e-03,2.778843571049031437e-03
3.450000000000000000e+02,-9.788489106723146857e-03,2.856032485723837121e-03,1.195374559245318026e-02,-3.566511812395964810e-03,0.000000000000000000e+00,1.118342899002369543e-03,-7.213781530421674304e-03,3.439594814083915108e-03,1.317721599015854970e-02,1.317721599015854970e-02,2.093492210669031794e-02,9.161989586175292273e-04
3.460000000000000000e+02,-2.813498200566972966e-03,-3.572592743480497088e-03,5.622521021272180314e-03,7.730883372712694934e-03,0.000000000000000000e+00,4.979128849206497856e-03,6.503466870927825149e-04,9.328941225295702550e-03,1.372369321428660400e-03,1.372369321428660400e-03,6.765578859565868526e-03,9.771859414742635128e-03
3.470000000000000000e+02,-1.243288615256269054e-02,-4.066910479387706150e-04,-8.287019216095757243e-03,-2.162270978237823202e-03,0.000000000000000000e+00,9.678223601324578360e-03,-2.541505489662822335e-03,1.488443877228010385e-03,2.854524481761373735e-04,2.854524481761373735e-04,-1.410834230978154531e-02,3.785927710404626313e-03
3.480000000000000000e+02,-1.421203246040604953e-02,1.348017592249814434e-02,9.330697585938881392e-03,-8.180966636781741505e-03,0.000000000000000000e+00,6.548666132867831183e-03,-7.055247251682318817e-03,-7.404832022232102416e-05,8.086375447128521521e-03,8.086375447128521521e-03,1.463450896192239510e-02,-3.384103876985118924e-03
3.490000000000000000e+02,-1.219604547106186050e-02,-5.894949279960008323e-03,1.065224084740370308e-02,6.135661060341195301e-03,0.000000000000000000e+00,-5.183456436053117573e-04,-1.549019385195659010e-03,1.667646385493927637e-03,1.726683641684095480e-02,1.726683641684095480e-02,1.150200596793568737e-02,9.709050406226280364e-03
3.500000000000000000e+02,8.145858422437210825e-03,7.151297257029005754e-03,6.768923457989337901e-03,-3.786530695642252326e-03,0.000000000000000000e+00,-2.503213085424728281e-03,-7.956743686692271250e-03,-6.798819340387793906e-04,-2.592742860318039667e-04,-2.592742860318039667e-04,1.474999692794335543e-02,1.272513486819028782e-02
3.510000000000000000e+02,-4.340857373103771018e-03,-1.322309085617947959e-02,1.399677353804129436e-02,2.900136144752390403e-03,0.000000000000000000e+00,-4.321457468772580551e-03,-2.363620867229695153e-04,-2.636169019018004458e-03,2.281308352755310055e-04,2.281308352755310055e-04,2.399573473446621821e-02,1.224330666345174908e-02
3.520000000000000000e+02,2.742192169519169775e-02,-3.929501353294642522e-04,1.467711801428035583e-02,3.563465907890618839e-04,0.000000000000000000e+00,-8.717357320473489990e-03,-3.177020411778298976e-03,9.000993244231016805e-04,7.146985348818185937e-03,7.146985348818185937e-03,1.486138742510666882e-02,9.217894708033287296e-03
3.530000000000000000e+02,-6.396050820842311352e-04,-1.027257856605657063e-02,-7.798597032021887740e-03,1.605772674099294542e-02,0.000000000000000000e+00,3.670241912747042312e-03,3.801347955329288392e-03,1.745425114396743221e-02,-1.324137952463814299e-02,-1.324137952463814299e-02,1.899057704058192608e-03,-5.098404279838383325e-03
3.540000000000000000e+02,-2.996550688096411615e-03,1.413058217944796998e-03,6.610560254284765687e-03,-6.132153145256295269e-03,0.000000000000000000e+00,1.641745348305993779e-02,-9.682824608076838480e-03,-8.118114988477292265e-03,-8.033937160963710786e-03,-8.033937160963710786e-03,1.106485882997531624e-02,1.229121731855947926e-02
3.550000000000000000e+02,-3.666344876466191924e-03,1.082100111392189298e-02,4.313005352262214154e-03,1.180563378247859868e-02,0.000000000000000000e+00,6.377352912601594315e-03,-3.669241797360573137e-03,-1.164395578400568426e-02,2.443679645628392752e-02,2.443679645628392752e-02,1.994673147862591894e-02,1.423257999444617339e-02
3.560000000000000000e+02,-1.412046673272613143e-02,1.450809261850020612e-02,-6.041931817152430308e-03,-8.982948873177465376e-03,0.000000000000000000e+00,3.863345791729141682e-03,-4.074660580161785714e-03,-7.518737200784391013e-03,1.475135591223466428e-04,1.475135591223466428e-04,5.924718496649385721e-04,2.131047819809432642e-02
3.570000000000000000e+02,5.138272625466365484e-03,-2.344360347011535152e-03,4.119043586900625505e-03,-2.694704200949004855e-03,0.000000000000000000e+00,1.165200678751137503e-02,-8.746912404863577475e-03,-4.660722026359515220e-03,2.971667717250752599e-03,2.971667717250752599e-03,2.787753182656440773e-02,4.748108222527883289e-03
3.580000000000000000e+02,-2.191395377431300251e-02,-1.213740418457855217e-03,-1.846469970356675802e-02,4.935749471588359418e-04,0.000000000000000000e+00,2.129798413490614772e-02,1.768990020346357037e-02,4.093340450307143136e-03,8.305323922816215676e-03,8.305323922816215676e-03,-5.992353209779225851e-03,-1.141293292748108562e-02
3.590000000000000000e+02,-1.095994823003591974e-02,3.773452327050130783e-02,-6.690930448235210548e-03,4.856602888636773335e-03,0.000000000000000000e+00,4.749359701323940634e-03,3.725896925136514080e-03,-8.936048573330829248e-03,9.121797028901330179e-03,9.121797028901330179e-03,3.352132368159469779e-03,8.251481973635703057e-03
3.600000000000000000e+02,-5.868774919326032180e-03,7.630046705221531049e-03,-6.301195849776679465e-03,-8.016291629172705296e-03,0.000000000000000000e+00,7.228571326282712262e-03,-1.387645047347518985e-02,1.729413735418489778e-02,1.501614576783958689e-02,1.501614576783958689e-02,-1.188373185292268715e-02,-1.376503588593242997e-03
3.610000000000000000e+02,-1.855762686123459820e-02,-1.875773681499240050e-02,-9.391662789280273357e-03,-1.271850020122349857e-02,0.000000000000000000e+00,-2.365333624665528350e-02,-1.318466997104898557e-02,-2.736986045934692094e-03,2.774967442961650144e-03,2.774967442961650144e-03,2.769927780267009837e-02,2.859512945627170569e-03
3.620000000000000000e+02,-2.638662436426640612e-02,1.450006347879375258e-03,1.563921920116639191e-02,1.183610950030279489e-02,0.000000000000000000e+00,2.654955202374773265e-03,-2.903333674901804884e-02,-2.095341655236622469e-03,-1.777695788595484369e-02,-1.777695788595484369e-02,1.847561713057713217e-02,-2.070570278456180732e-02
3.630000000000000000e+02,1.722865437026298990e-02,2.705469745447413102e-02,2.767356537977587114e-02,-4.774597896344727477e-02,0.000000000000000000e+00,1.495661455370720511e-02,-8.690335680967598703e-03,1.160423076362285602e-02,-1.741723944787479730e-02,-1.741723944787479730e-02,-2.682010532822857313e-03,1.324156739056432663e-02
3.640000000000000000e+02,1.408662737714277621e-02,-1.718463992409030583e-02,-2.186305914010058110e-02,-4.810336280158403546e-03,0.000000000000000000e+00,2.219367358540659529e-02,-1.348728664901178119e-02,2.262536288900156289e-02,1.112510437841945747e-02,1.112510437841945747e-02,3.457431099714306649e-03,-8.871512814287402932e-03
3.650000000000000000e+02,-3.553831317526652783e-04,-5.871629977222552615e-02,2.922706395128773713e-02,1.284909939063122106e-02,0.000000000000000000e+00,-7.887831873647381531e-03,-1.548896993941173937e-02,-1.579460428701458859e-03,4.436910383301907214e-03,4.436910383301907214e-03,1.990202192845532195e-02,1.126280263689783019e-02
3.660000000000000000e+02,-3.135866837283894648e-02,-7.103038917381640158e-03,-1.892803849984737302e-02,1.121477240607365866e-02,0.000000000000000000e+00,3.166769224883507483e-03,-6.751988263034251064e-03,-2.636513652101251520e-02,-2.385317708429090036e-02,-2.385317708429090036e-02,9.642698200980676440e-03,1.547240044563465665e-02
3.670000000000000000e+02,-3.214394060348772786e-02,3.102427708840151815e-02,-7.479655484695885842e-03,-1.555463018007046186e-02,0.000000000000000000e+00,3.608843665102917653e-02,-1.017825159846821176e-02,1.486452757836655841e-02,5.427423355929145848e-02,5.427423355929145848e-02,-8.701830877855351587e-03,2.130439866039271837e-02
3.680000000000000000e+02,-3.480785476462895656e-02,-5.044732157714392623e-02,-5.675165301278859570e-02,-3.259387025361699247e-02,0.000000000000000000e+00,2.564063414602381699e-02,7.591676935436804385e-02,2.807766369553937533e-02,3.295228870515286897e-03,3.295228870515286897e-03,9.203865252846502726e-03,-1.425061191299586277e-02
3.690000000000000000e+02,-3.103796553704340350e-02,-1.291898510050388388e-02,-4.197342644260925598e-03,3.347160010813230585e-02,0.000000000000000000e+00,2.491697431230997708e-03,-3.439317413713796623e-02,5.453652646214596916e-02,3.960908667146810502e-02,3.960908667146810502e-02,-2.596566287489363717e-02,1.231225671970559562e-03
3.700000000000000000e+02,-2.811343957055726164e-02,-5.611223978390598305e-02,-9.297980108316075687e-02,-6.942697337512281075e-02,0.000000000000000000e+00,8.138504123827107820e-03,8.587270913940862893e-02,-2.592683746986053361e-02,1.315258381041146951e-01,1.315258381041146951e-01,-2.796014724864526874e-02,-1.748308776699304123e-01
3.710000000000000000e+02,-7.074526574832575021e-02,-3.297949315980325258e-02,6.428398511318815511e-02,2.445800374603022617e-02,0.000000000000000000e+00,-5.914958540361085412e-03,-3.933756771795778734e-02,-3.055443456079773301e-02,-6.813922584778710212e-02,-6.813922584778710212e-02,1.518944713984468620e-02,5.734516065032325277e-03
3.720000000000000000e+02,2.096468368939692350e-01,2.375872376854007428e-01,1.267633713445126820e-01,3.567998725753233295e-03,0.000000000000000000e+00,-2.613645037697414075e-01,-1.141744691339058454e-01,-2.470456093199563385e-01,2.229430596573579171e-01,2.229430596573579171e-01,2.576025816546532177e-01,-2.762050797625970056e-01
3.730000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.740000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> images/shrec_comparison/CC.csv <==
MODEL_NAME,icetide,ETOMO,AreTomo,FBP,FBP_no_deformed,FBP_est_deformed,aretomo_tv,tv,tv_no_deformed,tv_icetide
model 0,0.850714789212,0.139606788754,0.309879094362,0.139566972852,0.433046668768,0.484865635633,0.441473811865,0.290197461843,0.776619195938,0.764963924885
model 1,0.846393034048,0.128273129463,0.338743329048,0.130973011255,0.424011260271,0.470983296633,0.698541283607,0.375478982925,0.767045140266,0.753397345543
model 2,0.842153537995,0.564364254475,0.495785832405,0.143252551556,0.441534340382,0.482205122709,0.692813932896,0.490255057812,0.763164877892,0.745139360428
model 3,0.844120075269,0.288761436939,0.396820634604,0.116750210524,0.402829289436,0.440113216639,0.63906878233,0.374240756035,0.748059689999,0.729762256145
model 4,0.852527489858,0.330684512854,0.358873158693,0.126529946923,0.416952699423,0.463553547859,0.587522864342,0.294566363096,0.767579197884,0.752820551395
model 5,0.850634819782,0.337849497795,0.0651050060987,0.134891331196,0.42850369215,0.471777766943,0.138817176223,0.153188571334,0.770070493221,0.750805437565
model 6,0.861531941602,0.523318469524,0.414001703262,0.148335114121,0.445623248816,0.491031825542,0.682642519474,0.38274154067,0.766301751137,0.751496315002
model 7,0.858217585829,0.195989578962,0.300858020782,0.149903208017,0.453993916512,0.503690421581,0.566727161407,0.400109142065,0.782631576061,0.769771575928
model 8,0.863778377101,0.257510125637,0.0420824587345,0.150220274925,0.457717061043,0.504762649536,0.0534545369446,0.074444912374,0.788763105869,0.774697721004
model 9,0.847819125606,0.418036222458,0.286005437374,0.131708160043,0.425147622824,0.4724830091,0.394544839859,0.275331288576,0.771837711334,0.757124125957


==> images/shrec_comparison/resolution0143.csv <==
MODEL_NAME,icetide,ETOMO,AreTomo,FBP,FBP_no_deformed,FBP_est_deformed
model 0,177.0,23.0,58.0,32.0,159.0,135.0
model 1,168.0,24.0,69.0,33.0,161.0,134.0
model 2,155.0,100.0,87.0,33.0,163.0,134.0
model 3,162.0,49.0,77.0,32.0,160.0,133.0
model 4,168.0,55.0,64.0,33.0,161.0,132.0
model 5,170.0,67.0,16.0,33.0,162.0,131.0
model 6,168.0,87.0,63.0,33.0,162.0,136.0
model 7,172.0,29.0,65.0,32.0,164.0,133.0
model 8,166.0,41.0,11.0,33.0,167.0,131.0
model 9,172.0,84.0,45.0,32.0,161.0,132.0


==> images/shrec_comparison/resolution05.csv <==
MODEL_NAME,icetide,ETOMO,AreTomo,FBP,FBP_no_deformed,FBP_est_deformed
model 0,98.0,9.0,25.0,25.0,86.0,80.0
model 1,96.0,8.0,33.0,25.0,87.0,79.0
model 2,98.0,63.0,44.0,24.0,91.0,80.0
model 3,94.0,29.0,36.0,25.0,88.0,78.0
model 4,96.0,29.0,32.0,25.0,86.0,79.0
model 5,98.0,29.0,7.0,25.0,88.0,78.0
model 6,98.0,51.0,33.0,25.0,90.0,81.0
model 7,99.0,13.0,24.0,25.0,86.0,79.0
model 8,98.0,23.0,6.0,25.0,89.0,78.0
model 9,97.0,47.0,20.0,25.0,85.0,79.0


==> images/volume_epochs/CC_iter.csv <==
ep,icetide,FBP,FBP_no_deformed,TV_no_deformed
0.000000000000000000e+00,2.482070544543578949e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
1.000000000000000000e+02,7.765602225102076206e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
2.000000000000000000e+02,8.087162123061790719e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
3.000000000000000000e+02,8.250089045867852189e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
4.000000000000000000e+02,8.346009640009328656e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
5.000000000000000000e+02,8.413044790085415503e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
6.000000000000000000e+02,8.467825706661399332e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
7.000000000000000000e+02,8.499047926795404440e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
8.000000000000000000e+02,8.515284631211810229e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
9.000000000000000000e+02,8.520773004625481484e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01
1.000000000000000000e+03,8.525274440776203777e-01,1.395671264858868721e-01,4.330464271756909733e-01,7.766183626024465436e-01


==> images/volume_epochs/resolution05_iter.csv <==
ep,icetide,FBP,FBP_no_deformed
0.000000000000000000e+00,8.000000000000000000e+00,2.500000000000000000e+01,8.600000000000000000e+01
1.000000000000000000e+02,6.200000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
2.000000000000000000e+02,7.600000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
3.000000000000000000e+02,8.100000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
4.000000000000000000e+02,8.500000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
5.000000000000000000e+02,8.900000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
6.000000000000000000e+02,9.400000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
7.000000000000000000e+02,9.700000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
8.000000000000000000e+02,9.800000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
9.000000000000000000e+02,9.900000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01
1.000000000000000000e+03,9.900000000000000000e+01,2.500000000000000000e+01,8.600000000000000000e+01

